GPU-Accelerated Optimisation of Symmetric Bidirectional Ultrawideband Coherent Transmission Under Launch Power Constraints

We optimise bidirectional OESCL-band coherent transmission under total fibre power constraints using a GPU-accelerated boundary-value Raman solver and launch-power optimisation. While no gain is observed without power constraints, for an 18-dBm limit 3-span transmission reversing the O-band direction increases aggregate capacity by up to 24.5%

==> data/NDFF1spans80kmp18_fw_bw_signals7b.txt <==
cap	nch	num
3.40758e+02	0.00000e+00	0.00000e+00
3.57252e+02	4.40000e+01	1.46667e-01
3.75693e+02	5.90000e+01	1.96667e-01
3.86445e+02	1.03000e+02	3.43333e-01
3.77881e+02	5.30000e+01	1.76667e-01
3.92467e+02	9.70000e+01	3.23333e-01
3.95895e+02	1.12000e+02	3.73333e-01
3.99661e+02	1.44000e+02	4.80000e-01
3.99886e+02	1.16000e+02	3.86667e-01
4.01557e+02	1.40000e+02	4.66667e-01
3.94812e+02	1.25000e+02	4.16667e-01
3.87763e+02	8.10000e+01	2.70000e-01
3.91626e+02	1.31000e+02	4.36667e-01
3.80995e+02	8.70000e+01	2.90000e-01
3.68738e+02	7.20000e+01	2.40000e-01
3.52490e+02	2.80000e+01	9.33333e-02


==> data/NDFF1spans80kmp18_fw_bw_signals8b.txt <==
cap	nch	num
3.46222e+02	0.00000e+00	0.00000e+00
3.62811e+02	4.40000e+01	1.46667e-01
3.79771e+02	5.90000e+01	1.96667e-01
3.90088e+02	1.03000e+02	3.43333e-01
3.83774e+02	5.30000e+01	1.76667e-01
3.94803e+02	9.70000e+01	3.23333e-01
3.98160e+02	1.12000e+02	3.73333e-01
4.02592e+02	1.44000e+02	4.80000e-01
4.06553e+02	1.16000e+02	3.86667e-01
4.02412e+02	1.40000e+02	4.66667e-01
4.00501e+02	1.25000e+02	4.16667e-01
3.90955e+02	8.10000e+01	2.70000e-01
3.99209e+02	1.31000e+02	4.36667e-01
3.86778e+02	8.70000e+01	2.90000e-01
3.74067e+02	7.20000e+01	2.40000e-01
3.57946e+02	2.80000e+01	9.33333e-02


==> data/NDFF1spans80kmp20_fw_bw_signals7b.txt <==
cap	nch	num
3.80791e+02	0.00000e+00	0.00000e+00
3.93647e+02	4.40000e+01	1.46667e-01
4.08866e+02	5.90000e+01	1.96667e-01
4.18872e+02	1.03000e+02	3.43333e-01
4.14332e+02	5.30000e+01	1.76667e-01
4.24377e+02	9.70000e+01	3.23333e-01
4.29929e+02	1.12000e+02	3.73333e-01
4.36435e+02	1.44000e+02	4.80000e-01
4.37836e+02	1.16000e+02	3.86667e-01
4.34942e+02	1.40000e+02	4.66667e-01
4.29909e+02	1.25000e+02	4.16667e-01
4.20605e+02	8.10000e+01	2.70000e-01
4.24529e+02	1.31000e+02	4.36667e-01
4.16574e+02	8.70000e+01	2.90000e-01
4.02458e+02	7.20000e+01	2.40000e-01
3.90074e+02	2.80000e+01	9.33333e-02


==> data/NDFF1spans80kmp20_fw_bw_signals8b.txt <==
cap	nch	num
3.86228e+02	0.00000e+00	0.00000e+00
3.98944e+02	4.40000e+01	1.46667e-01
4.13643e+02	5.90000e+01	1.96667e-01
4.22305e+02	1.03000e+02	3.43333e-01
4.17227e+02	5.30000e+01	1.76667e-01
4.29221e+02	9.70000e+01	3.23333e-01
4.32941e+02	1.12000e+02	3.73333e-01
4.37157e+02	1.44000e+02	4.80000e-01
4.40057e+02	1.16000e+02	3.86667e-01
4.37548e+02	1.40000e+02	4.66667e-01
4.34135e+02	1.25000e+02	4.16667e-01
4.26247e+02	8.10000e+01	2.70000e-01
4.30505e+02	1.31000e+02	4.36667e-01
4.20309e+02	8.70000e+01	2.90000e-01
4.07610e+02	7.20000e+01	2.40000e-01
3.95353e+02	2.80000e+01	9.33333e-02


==> data/NDFF1spans80kmp25_fw_bw_signals7b.txt <==
cap	nch	num
4.58394e+02	0.00000e+00	0.00000e+00
4.61701e+02	4.40000e+01	1.46667e-01
4.65395e+02	5.90000e+01	1.96667e-01
4.67110e+02	1.03000e+02	3.43333e-01
4.68055e+02	5.30000e+01	1.76667e-01
4.68466e+02	9.70000e+01	3.23333e-01
4.68515e+02	1.12000e+02	3.73333e-01
4.68167e+02	1.44000e+02	4.80000e-01
4.67890e+02	1.16000e+02	3.86667e-01
4.68163e+02	1.40000e+02	4.66667e-01
4.68359e+02	1.25000e+02	4.16667e-01
4.68371e+02	8.10000e+01	2.70000e-01
4.68148e+02	1.31000e+02	4.36667e-01
4.66713e+02	8.70000e+01	2.90000e-01
4.63836e+02	7.20000e+01	2.40000e-01
4.60868e+02	2.80000e+01	9.33333e-02


==> data/NDFF1spans80kmp25_fw_bw_signals8b.txt <==
cap	nch	num
4.67122e+02	0.00000e+00	0.00000e+00
4.70861e+02	4.40000e+01	1.46667e-01
4.75110e+02	5.90000e+01	1.96667e-01
4.77154e+02	1.03000e+02	3.43333e-01
4.76255e+02	5.30000e+01	1.76667e-01
4.78047e+02	9.70000e+01	3.23333e-01
4.79732e+02	1.12000e+02	3.73333e-01
4.79229e+02	1.44000e+02	4.80000e-01
4.79072e+02	1.16000e+02	3.86667e-01
4.79326e+02	1.40000e+02	4.66667e-01
4.78958e+02	1.25000e+02	4.16667e-01
4.77550e+02	8.10000e+01	2.70000e-01
4.78162e+02	1.31000e+02	4.36667e-01
4.76557e+02	8.70000e+01	2.90000e-01
4.73131e+02	7.20000e+01	2.40000e-01
4.69846e+02	2.80000e+01	9.33333e-02


==> data/NDFF1spans80kmpnan_fw_bw_signals7b.txt <==
cap	nch	num
4.67967e+02	0.00000e+00	0.00000e+00
4.68160e+02	4.40000e+01	1.46667e-01
4.68497e+02	5.90000e+01	1.96667e-01
4.68303e+02	1.03000e+02	3.43333e-01
4.68916e+02	5.30000e+01	1.76667e-01
4.68460e+02	9.70000e+01	3.23333e-01
4.68521e+02	1.12000e+02	3.73333e-01
4.68177e+02	1.44000e+02	4.80000e-01
4.67826e+02	1.16000e+02	3.86667e-01
4.68170e+02	1.40000e+02	4.66667e-01
4.68369e+02	1.25000e+02	4.16667e-01
4.68373e+02	8.10000e+01	2.70000e-01
4.68333e+02	1.31000e+02	4.36667e-01
4.68616e+02	8.70000e+01	2.90000e-01
4.68847e+02	7.20000e+01	2.40000e-01
4.68379e+02	2.80000e+01	9.33333e-02


==> data/NDFF1spans80kmpnan_fw_bw_signals8b.txt <==
cap	nch	num
4.79448e+02	0.00000e+00	0.00000e+00
4.79556e+02	4.40000e+01	1.46667e-01
4.79446e+02	5.90000e+01	1.96667e-01
4.79240e+02	1.03000e+02	3.43333e-01
4.79457e+02	5.30000e+01	1.76667e-01
4.79212e+02	9.70000e+01	3.23333e-01
4.79547e+02	1.12000e+02	3.73333e-01
4.79227e+02	1.44000e+02	4.80000e-01
4.78943e+02	1.16000e+02	3.86667e-01
4.79327e+02	1.40000e+02	4.66667e-01
4.79243e+02	1.25000e+02	4.16667e-01
4.79242e+02	8.10000e+01	2.70000e-01
4.79021e+02	1.31000e+02	4.36667e-01
4.79310e+02	8.70000e+01	2.90000e-01
4.79654e+02	7.20000e+01	2.40000e-01
4.79588e+02	2.80000e+01	9.33333e-02


==> data/NDFF3spans80kmp18_fw_bw_signals7b.txt <==
cap	nch	num
2.45371e+02	0.00000e+00	0.00000e+00
2.66329e+02	4.40000e+01	1.46667e-01
2.86253e+02	5.90000e+01	1.96667e-01
2.97187e+02	1.03000e+02	3.43333e-01
2.90358e+02	5.30000e+01	1.76667e-01
3.00539e+02	9.70000e+01	3.23333e-01
3.03638e+02	1.12000e+02	3.73333e-01
3.05380e+02	1.44000e+02	4.80000e-01
3.05396e+02	1.16000e+02	3.86667e-01
3.03472e+02	1.40000e+02	4.66667e-01
3.02554e+02	1.25000e+02	4.16667e-01
2.98236e+02	8.10000e+01	2.70000e-01
3.02320e+02	1.31000e+02	4.36667e-01
2.94546e+02	8.70000e+01	2.90000e-01
2.80533e+02	7.20000e+01	2.40000e-01
2.60509e+02	2.80000e+01	9.33333e-02


==> data/NDFF3spans80kmp18_fw_bw_signals8b.txt <==
cap	nch	num
2.50022e+02	0.00000e+00	0.00000e+00
2.71170e+02	4.40000e+01	1.46667e-01
2.90087e+02	5.90000e+01	1.96667e-01
2.96857e+02	1.03000e+02	3.43333e-01
2.92587e+02	5.30000e+01	1.76667e-01
2.98988e+02	9.70000e+01	3.23333e-01
3.02190e+02	1.12000e+02	3.73333e-01
3.08770e+02	1.44000e+02	4.80000e-01
3.05571e+02	1.16000e+02	3.86667e-01
3.06652e+02	1.40000e+02	4.66667e-01
3.06725e+02	1.25000e+02	4.16667e-01
2.98336e+02	8.10000e+01	2.70000e-01
3.06774e+02	1.31000e+02	4.36667e-01
2.97702e+02	8.70000e+01	2.90000e-01
2.84818e+02	7.20000e+01	2.40000e-01
2.65243e+02	2.80000e+01	9.33333e-02


==> data/NDFF3spans80kmp20_fw_bw_signals7b.txt <==
cap	nch	num
2.84125e+02	0.00000e+00	0.00000e+00
3.01021e+02	4.40000e+01	1.46667e-01
3.20992e+02	5.90000e+01	1.96667e-01
3.29967e+02	1.03000e+02	3.43333e-01
3.26410e+02	5.30000e+01	1.76667e-01
3.36474e+02	9.70000e+01	3.23333e-01
3.40360e+02	1.12000e+02	3.73333e-01
3.42198e+02	1.44000e+02	4.80000e-01
3.43534e+02	1.16000e+02	3.86667e-01
3.43319e+02	1.40000e+02	4.66667e-01
3.41991e+02	1.25000e+02	4.16667e-01
3.34203e+02	8.10000e+01	2.70000e-01
3.38243e+02	1.31000e+02	4.36667e-01
3.30101e+02	8.70000e+01	2.90000e-01
3.12736e+02	7.20000e+01	2.40000e-01
2.96651e+02	2.80000e+01	9.33333e-02


==> data/NDFF3spans80kmp20_fw_bw_signals8b.txt <==
cap	nch	num
2.89355e+02	0.00000e+00	0.00000e+00
3.06244e+02	4.40000e+01	1.46667e-01
3.27088e+02	5.90000e+01	1.96667e-01
3.35064e+02	1.03000e+02	3.43333e-01
3.30030e+02	5.30000e+01	1.76667e-01
3.40068e+02	9.70000e+01	3.23333e-01
3.44454e+02	1.12000e+02	3.73333e-01
3.46105e+02	1.44000e+02	4.80000e-01
3.49565e+02	1.16000e+02	3.86667e-01
3.47931e+02	1.40000e+02	4.66667e-01
3.46317e+02	1.25000e+02	4.16667e-01
3.37853e+02	8.10000e+01	2.70000e-01
3.43340e+02	1.31000e+02	4.36667e-01
3.32118e+02	8.70000e+01	2.90000e-01
3.17932e+02	7.20000e+01	2.40000e-01
3.01780e+02	2.80000e+01	9.33333e-02


==> data/NDFF3spans80kmp25_fw_bw_signals7b.txt <==
cap	nch	num
3.75106e+02	0.00000e+00	0.00000e+00
3.81040e+02	4.40000e+01	1.46667e-01
3.88037e+02	5.90000e+01	1.96667e-01
3.90925e+02	1.03000e+02	3.43333e-01
3.93836e+02	5.30000e+01	1.76667e-01
3.95016e+02	9.70000e+01	3.23333e-01
3.95042e+02	1.12000e+02	3.73333e-01
3.93875e+02	1.44000e+02	4.80000e-01
3.92460e+02	1.16000e+02	3.86667e-01
3.94003e+02	1.40000e+02	4.66667e-01
3.94680e+02	1.25000e+02	4.16667e-01
3.94403e+02	8.10000e+01	2.70000e-01
3.93002e+02	1.31000e+02	4.36667e-01
3.90493e+02	8.70000e+01	2.90000e-01
3.85060e+02	7.20000e+01	2.40000e-01
3.79756e+02	2.80000e+01	9.33333e-02


==> data/NDFF3spans80kmp25_fw_bw_signals8b.txt <==
cap	nch	num
3.83666e+02	0.00000e+00	0.00000e+00
3.90275e+02	4.40000e+01	1.46667e-01
3.98463e+02	5.90000e+01	1.96667e-01
4.01797e+02	1.03000e+02	3.43333e-01
4.01360e+02	5.30000e+01	1.76667e-01
4.04337e+02	9.70000e+01	3.23333e-01
4.08136e+02	1.12000e+02	3.73333e-01
4.07444e+02	1.44000e+02	4.80000e-01
4.06068e+02	1.16000e+02	3.86667e-01
4.07633e+02	1.40000e+02	4.66667e-01
4.06071e+02	1.25000e+02	4.16667e-01
4.03346e+02	8.10000e+01	2.70000e-01
4.03804e+02	1.31000e+02	4.36667e-01
4.01050e+02	8.70000e+01	2.90000e-01
3.94483e+02	7.20000e+01	2.40000e-01
3.88630e+02	2.80000e+01	9.33333e-02


==> data/NDFF3spans80kmpnan_fw_bw_signals7b.txt <==
cap	nch	num
3.92324e+02	0.00000e+00	0.00000e+00
3.93189e+02	4.40000e+01	1.46667e-01
3.94770e+02	5.90000e+01	1.96667e-01
3.94302e+02	1.03000e+02	3.43333e-01
3.96250e+02	5.30000e+01	1.76667e-01
3.95024e+02	9.70000e+01	3.23333e-01
3.95100e+02	1.12000e+02	3.73333e-01
3.93860e+02	1.44000e+02	4.80000e-01
3.92886e+02	1.16000e+02	3.86667e-01
3.94007e+02	1.40000e+02	4.66667e-01
3.94682e+02	1.25000e+02	4.16667e-01
3.94717e+02	8.10000e+01	2.70000e-01
3.94260e+02	1.31000e+02	4.36667e-01
3.95166e+02	8.70000e+01	2.90000e-01
3.94588e+02	7.20000e+01	2.40000e-01
3.93722e+02	2.80000e+01	9.33333e-02


==> data/NDFF3spans80kmpnan_fw_bw_signals8b.txt <==
cap	nch	num
4.06053e+02	0.00000e+00	0.00000e+00
4.06796e+02	4.40000e+01	1.46667e-01
4.07590e+02	5.90000e+01	1.96667e-01
4.07011e+02	1.03000e+02	3.43333e-01
4.08457e+02	5.30000e+01	1.76667e-01
4.07738e+02	9.70000e+01	3.23333e-01
4.08268e+02	1.12000e+02	3.73333e-01
4.07117e+02	1.44000e+02	4.80000e-01
4.05955e+02	1.16000e+02	3.86667e-01
4.07350e+02	1.40000e+02	4.66667e-01
4.07563e+02	1.25000e+02	4.16667e-01
4.07571e+02	8.10000e+01	2.70000e-01
4.06672e+02	1.31000e+02	4.36667e-01
4.07447e+02	8.70000e+01	2.90000e-01
4.07395e+02	7.20000e+01	2.40000e-01
4.06821e+02	2.80000e+01	9.33333e-02


==> data/ULL-low-wp1spans80kmp18_fw_bw_signals7c.txt <==
cap	nch	num
4.44859e+02	0.00000e+00	0.00000e+00
4.57133e+02	4.40000e+01	1.46667e-01
4.67597e+02	5.90000e+01	1.96667e-01
4.77710e+02	1.03000e+02	3.43333e-01
4.70265e+02	5.30000e+01	1.76667e-01
4.81679e+02	9.70000e+01	3.23333e-01
4.86868e+02	1.12000e+02	3.73333e-01
4.92175e+02	1.44000e+02	4.80000e-01
4.93194e+02	1.16000e+02	3.86667e-01
4.90574e+02	1.40000e+02	4.66667e-01
4.87660e+02	1.25000e+02	4.16667e-01
4.79611e+02	8.10000e+01	2.70000e-01
4.84015e+02	1.31000e+02	4.36667e-01
4.74668e+02	8.70000e+01	2.90000e-01
4.64871e+02	7.20000e+01	2.40000e-01
4.53000e+02	2.80000e+01	9.33333e-02


==> data/ULL-low-wp1spans80kmp18_fw_bw_signals8c.txt <==
cap	nch	num
4.47251e+02	0.00000e+00	0.00000e+00
4.59511e+02	4.40000e+01	1.46667e-01
4.69775e+02	5.90000e+01	1.96667e-01
4.79931e+02	1.03000e+02	3.43333e-01
4.73124e+02	5.30000e+01	1.76667e-01
4.82155e+02	9.70000e+01	3.23333e-01
4.88795e+02	1.12000e+02	3.73333e-01
4.93853e+02	1.44000e+02	4.80000e-01
4.93476e+02	1.16000e+02	3.86667e-01
4.89896e+02	1.40000e+02	4.66667e-01
4.87154e+02	1.25000e+02	4.16667e-01
4.82132e+02	8.10000e+01	2.70000e-01
4.84966e+02	1.31000e+02	4.36667e-01
4.76677e+02	8.70000e+01	2.90000e-01
4.67113e+02	7.20000e+01	2.40000e-01
4.55313e+02	2.80000e+01	9.33333e-02


==> data/ULL-low-wp1spans80kmp20_fw_bw_signals7c.txt <==
cap	nch	num
4.78176e+02	0.00000e+00	0.00000e+00
4.86414e+02	4.40000e+01	1.46667e-01
4.93915e+02	5.90000e+01	1.96667e-01
5.00268e+02	1.03000e+02	3.43333e-01
4.98410e+02	5.30000e+01	1.76667e-01
5.02750e+02	9.70000e+01	3.23333e-01
5.06861e+02	1.12000e+02	3.73333e-01
5.08823e+02	1.44000e+02	4.80000e-01
5.08817e+02	1.16000e+02	3.86667e-01
5.09230e+02	1.40000e+02	4.66667e-01
5.06830e+02	1.25000e+02	4.16667e-01
5.02020e+02	8.10000e+01	2.70000e-01
5.04354e+02	1.31000e+02	4.36667e-01
4.98177e+02	8.70000e+01	2.90000e-01
4.91377e+02	7.20000e+01	2.40000e-01
4.83631e+02	2.80000e+01	9.33333e-02


==> data/ULL-low-wp1spans80kmp20_fw_bw_signals8c.txt <==
cap	nch	num
4.80632e+02	0.00000e+00	0.00000e+00
4.88933e+02	4.40000e+01	1.46667e-01
4.96516e+02	5.90000e+01	1.96667e-01
5.03185e+02	1.03000e+02	3.43333e-01
4.99501e+02	5.30000e+01	1.76667e-01
5.06268e+02	9.70000e+01	3.23333e-01
5.10928e+02	1.12000e+02	3.73333e-01
5.13099e+02	1.44000e+02	4.80000e-01
5.13854e+02	1.16000e+02	3.86667e-01
5.12833e+02	1.40000e+02	4.66667e-01
5.08889e+02	1.25000e+02	4.16667e-01
5.02333e+02	8.10000e+01	2.70000e-01
5.07128e+02	1.31000e+02	4.36667e-01
5.00922e+02	8.70000e+01	2.90000e-01
4.94012e+02	7.20000e+01	2.40000e-01
4.86146e+02	2.80000e+01	9.33333e-02


==> data/ULL-low-wp1spans80kmp25_fw_bw_signals7c.txt <==
cap	nch	num
5.16182e+02	0.00000e+00	0.00000e+00
5.16299e+02	4.40000e+01	1.46667e-01
5.16189e+02	5.90000e+01	1.96667e-01
5.16077e+02	1.03000e+02	3.43333e-01
5.16396e+02	5.30000e+01	1.76667e-01
5.16145e+02	9.70000e+01	3.23333e-01
5.16277e+02	1.12000e+02	3.73333e-01
5.16129e+02	1.44000e+02	4.80000e-01
5.16064e+02	1.16000e+02	3.86667e-01
5.16165e+02	1.40000e+02	4.66667e-01
5.16093e+02	1.25000e+02	4.16667e-01
5.16138e+02	8.10000e+01	2.70000e-01
5.16075e+02	1.31000e+02	4.36667e-01
5.16250e+02	8.70000e+01	2.90000e-01
5.16416e+02	7.20000e+01	2.40000e-01
5.16387e+02	2.80000e+01	9.33333e-02


==> data/ULL-low-wp1spans80kmp25_fw_bw_signals8c.txt <==
cap	nch	num
5.22445e+02	0.00000e+00	0.00000e+00
5.22687e+02	4.40000e+01	1.46667e-01
5.22369e+02	5.90000e+01	1.96667e-01
5.22236e+02	1.03000e+02	3.43333e-01
5.22157e+02	5.30000e+01	1.76667e-01
5.21915e+02	9.70000e+01	3.23333e-01
5.22167e+02	1.12000e+02	3.73333e-01
5.21993e+02	1.44000e+02	4.80000e-01
5.21877e+02	1.16000e+02	3.86667e-01
5.22075e+02	1.40000e+02	4.66667e-01
5.21935e+02	1.25000e+02	4.16667e-01
5.21986e+02	8.10000e+01	2.70000e-01
5.22086e+02	1.31000e+02	4.36667e-01
5.22257e+02	8.70000e+01	2.90000e-01
5.22554e+02	7.20000e+01	2.40000e-01
5.22679e+02	2.80000e+01	9.33333e-02


==> data/ULL-low-wp1spans80kmpnan_fw_bw_signals7c.txt <==
cap	nch	num
5.16238e+02	0.00000e+00	0.00000e+00
5.16299e+02	4.40000e+01	1.46667e-01
5.16187e+02	5.90000e+01	1.96667e-01
5.16083e+02	1.03000e+02	3.43333e-01
5.16412e+02	5.30000e+01	1.76667e-01
5.16142e+02	9.70000e+01	3.23333e-01
5.16284e+02	1.12000e+02	3.73333e-01
5.16124e+02	1.44000e+02	4.80000e-01
5.16058e+02	1.16000e+02	3.86667e-01
5.16173e+02	1.40000e+02	4.66667e-01
5.16094e+02	1.25000e+02	4.16667e-01
5.16135e+02	8.10000e+01	2.70000e-01
5.16072e+02	1.31000e+02	4.36667e-01
5.16246e+02	8.70000e+01	2.90000e-01
5.16419e+02	7.20000e+01	2.40000e-01
5.16392e+02	2.80000e+01	9.33333e-02


==> data/ULL-low-wp1spans80kmpnan_fw_bw_signals8c.txt <==
cap	nch	num
5.22531e+02	0.00000e+00	0.00000e+00
5.22536e+02	4.40000e+01	1.46667e-01
5.22370e+02	5.90000e+01	1.96667e-01
5.22236e+02	1.03000e+02	3.43333e-01
5.22156e+02	5.30000e+01	1.76667e-01
5.21916e+02	9.70000e+01	3.23333e-01
5.22168e+02	1.12000e+02	3.73333e-01
5.21992e+02	1.44000e+02	4.80000e-01
5.21851e+02	1.16000e+02	3.86667e-01
5.22076e+02	1.40000e+02	4.66667e-01
5.21938e+02	1.25000e+02	4.16667e-01
5.21986e+02	8.10000e+01	2.70000e-01
5.22085e+02	1.31000e+02	4.36667e-01
5.22263e+02	8.70000e+01	2.90000e-01
5.22538e+02	7.20000e+01	2.40000e-01
5.22554e+02	2.80000e+01	9.33333e-02


==> data/ULL-low-wp3spans80kmp18_fw_bw_signals7c.txt <==
cap	nch	num
3.45756e+02	0.00000e+00	0.00000e+00
3.63903e+02	4.40000e+01	1.46667e-01
3.80223e+02	5.90000e+01	1.96667e-01
3.91735e+02	1.03000e+02	3.43333e-01
3.83692e+02	5.30000e+01	1.76667e-01
3.96744e+02	9.70000e+01	3.23333e-01
4.02770e+02	1.12000e+02	3.73333e-01
4.06855e+02	1.44000e+02	4.80000e-01
4.07724e+02	1.16000e+02	3.86667e-01
4.04425e+02	1.40000e+02	4.66667e-01
4.04862e+02	1.25000e+02	4.16667e-01
3.94151e+02	8.10000e+01	2.70000e-01
4.01886e+02	1.31000e+02	4.36667e-01
3.91078e+02	8.70000e+01	2.90000e-01
3.75981e+02	7.20000e+01	2.40000e-01
3.58322e+02	2.80000e+01	9.33333e-02


==> data/ULL-low-wp3spans80kmp18_fw_bw_signals8c.txt <==
cap	nch	num
3.48879e+02	0.00000e+00	0.00000e+00
3.67008e+02	4.40000e+01	1.46667e-01
3.78268e+02	5.90000e+01	1.96667e-01
3.97066e+02	1.03000e+02	3.43333e-01
3.88360e+02	5.30000e+01	1.76667e-01
3.95871e+02	9.70000e+01	3.23333e-01
4.00693e+02	1.12000e+02	3.73333e-01
4.06746e+02	1.44000e+02	4.80000e-01
4.09217e+02	1.16000e+02	3.86667e-01
4.08623e+02	1.40000e+02	4.66667e-01
4.00118e+02	1.25000e+02	4.16667e-01
3.91237e+02	8.10000e+01	2.70000e-01
3.99934e+02	1.31000e+02	4.36667e-01
3.91807e+02	8.70000e+01	2.90000e-01
3.78922e+02	7.20000e+01	2.40000e-01
3.61307e+02	2.80000e+01	9.33333e-02


==> data/ULL-low-wp3spans80kmp20_fw_bw_signals7c.txt <==
cap	nch	num
3.87922e+02	0.00000e+00	0.00000e+00
4.01271e+02	4.40000e+01	1.46667e-01
4.14352e+02	5.90000e+01	1.96667e-01
4.23958e+02	1.03000e+02	3.43333e-01
4.21779e+02	5.30000e+01	1.76667e-01
4.29499e+02	9.70000e+01	3.23333e-01
4.33550e+02	1.12000e+02	3.73333e-01
4.36510e+02	1.44000e+02	4.80000e-01
4.34030e+02	1.16000e+02	3.86667e-01
4.38365e+02	1.40000e+02	4.66667e-01
4.33904e+02	1.25000e+02	4.16667e-01
4.26346e+02	8.10000e+01	2.70000e-01
4.31183e+02	1.31000e+02	4.36667e-01
4.21567e+02	8.70000e+01	2.90000e-01
4.09923e+02	7.20000e+01	2.40000e-01
3.97312e+02	2.80000e+01	9.33333e-02


==> data/ULL-low-wp3spans80kmp20_fw_bw_signals8c.txt <==
cap	nch	num
3.91089e+02	0.00000e+00	0.00000e+00
4.04633e+02	4.40000e+01	1.46667e-01
4.17942e+02	5.90000e+01	1.96667e-01
4.28247e+02	1.03000e+02	3.43333e-01
4.22284e+02	5.30000e+01	1.76667e-01
4.30705e+02	9.70000e+01	3.23333e-01
4.37528e+02	1.12000e+02	3.73333e-01
4.38046e+02	1.44000e+02	4.80000e-01
4.38561e+02	1.16000e+02	3.86667e-01
4.41102e+02	1.40000e+02	4.66667e-01
4.36791e+02	1.25000e+02	4.16667e-01
4.28295e+02	8.10000e+01	2.70000e-01
4.32788e+02	1.31000e+02	4.36667e-01
4.25260e+02	8.70000e+01	2.90000e-01
4.13335e+02	7.20000e+01	2.40000e-01
4.00480e+02	2.80000e+01	9.33333e-02


==> data/ULL-low-wp3spans80kmp25_fw_bw_signals7c.txt <==
cap	nch	num
4.50461e+02	0.00000e+00	0.00000e+00
4.51472e+02	4.40000e+01	1.46667e-01
4.51701e+02	5.90000e+01	1.96667e-01
4.51394e+02	1.03000e+02	3.43333e-01
4.53085e+02	5.30000e+01	1.76667e-01
4.52144e+02	9.70000e+01	3.23333e-01
4.52377e+02	1.12000e+02	3.73333e-01
4.51806e+02	1.44000e+02	4.80000e-01
4.51410e+02	1.16000e+02	3.86667e-01
4.51903e+02	1.40000e+02	4.66667e-01
4.51915e+02	1.25000e+02	4.16667e-01
4.52058e+02	8.10000e+01	2.70000e-01
4.51364e+02	1.31000e+02	4.36667e-01
4.51899e+02	8.70000e+01	2.90000e-01
4.52122e+02	7.20000e+01	2.40000e-01
4.51750e+02	2.80000e+01	9.33333e-02


==> data/ULL-low-wp3spans80kmp25_fw_bw_signals8c.txt <==
cap	nch	num
4.59362e+02	0.00000e+00	0.00000e+00
4.60679e+02	4.40000e+01	1.46667e-01
4.60764e+02	5.90000e+01	1.96667e-01
4.60370e+02	1.03000e+02	3.43333e-01
4.61006e+02	5.30000e+01	1.76667e-01
4.60312e+02	9.70000e+01	3.23333e-01
4.60843e+02	1.12000e+02	3.73333e-01
4.60188e+02	1.44000e+02	4.80000e-01
4.59717e+02	1.16000e+02	3.86667e-01
4.60376e+02	1.40000e+02	4.66667e-01
4.60197e+02	1.25000e+02	4.16667e-01
4.60353e+02	8.10000e+01	2.70000e-01
4.60002e+02	1.31000e+02	4.36667e-01
4.60542e+02	8.70000e+01	2.90000e-01
4.61011e+02	7.20000e+01	2.40000e-01
4.60416e+02	2.80000e+01	9.33333e-02


==> data/ULL-low-wp3spans80kmpnan_fw_bw_signals7c.txt <==
cap	nch	num
4.51097e+02	0.00000e+00	0.00000e+00
4.51426e+02	4.40000e+01	1.46667e-01
4.51690e+02	5.90000e+01	1.96667e-01
4.51406e+02	1.03000e+02	3.43333e-01
4.53090e+02	5.30000e+01	1.76667e-01
4.52114e+02	9.70000e+01	3.23333e-01
4.52380e+02	1.12000e+02	3.73333e-01
4.51805e+02	1.44000e+02	4.80000e-01
4.51424e+02	1.16000e+02	3.86667e-01
4.51906e+02	1.40000e+02	4.66667e-01
4.51917e+02	1.25000e+02	4.16667e-01
4.52056e+02	8.10000e+01	2.70000e-01
4.51361e+02	1.31000e+02	4.36667e-01
4.51896e+02	8.70000e+01	2.90000e-01
4.51995e+02	7.20000e+01	2.40000e-01
4.51733e+02	2.80000e+01	9.33333e-02


==> data/ULL-low-wp3spans80kmpnan_fw_bw_signals8c.txt <==
cap	nch	num
4.60352e+02	0.00000e+00	0.00000e+00
4.60592e+02	4.40000e+01	1.46667e-01
4.60765e+02	5.90000e+01	1.96667e-01
4.60371e+02	1.03000e+02	3.43333e-01
4.61004e+02	5.30000e+01	1.76667e-01
4.60312e+02	9.70000e+01	3.23333e-01
4.60842e+02	1.12000e+02	3.73333e-01
4.60176e+02	1.44000e+02	4.80000e-01
4.59715e+02	1.16000e+02	3.86667e-01
4.60379e+02	1.40000e+02	4.66667e-01
4.60211e+02	1.25000e+02	4.16667e-01
4.60352e+02	8.10000e+01	2.70000e-01
4.60002e+02	1.31000e+02	4.36667e-01
4.60542e+02	8.70000e+01	2.90000e-01
4.60769e+02	7.20000e+01	2.40000e-01
4.60614e+02	2.80000e+01	9.33333e-02


==> data/ndff_snr.txt <==
wlen	freq	k0_s1_p18	k0_s1_p18_o	k0_s3_p18	k0_s3_p18_o	k0_s1_p20	k0_s1_p20_o	k0_s3_p20	k0_s3_p20_o	k1_s1_p18	k1_s1_p18_o	k1_s3_p18	k1_s3_p18_o	k1_s1_p20	k1_s1_p20_o	k1_s3_p20	k1_s3_p20_o
1.62289e+03	1.84728e+02	1.61475e+01	1.64365e+01	1.31562e+01	1.41394e+01	1.70706e+01	1.85123e+01	1.45487e+01	1.52271e+01	1.64020e+01	1.77423e+01	1.35712e+01	1.39684e+01	1.72571e+01	1.82621e+01	1.48687e+01	1.56972e+01
1.62157e+03	1.84878e+02	1.61774e+01	1.64811e+01	1.31998e+01	1.41263e+01	1.70955e+01	1.85123e+01	1.45875e+01	1.52698e+01	1.64195e+01	1.77477e+01	1.35947e+01	1.39858e+01	1.72721e+01	1.82669e+01	1.48906e+01	1.57173e+01
1.62026e+03	1.85028e+02	1.62223e+01	1.65395e+01	1.32637e+01	1.41323e+01	1.71328e+01	1.85199e+01	1.46445e+01	1.53293e+01	1.64516e+01	1.77638e+01	1.36383e+01	1.40226e+01	1.72992e+01	1.82804e+01	1.49305e+01	1.57537e+01
1.61895e+03	1.85178e+02	1.62267e+01	1.65594e+01	1.32730e+01	1.40866e+01	1.71365e+01	1.85076e+01	1.46524e+01	1.53427e+01	1.64449e+01	1.77520e+01	1.36286e+01	1.40078e+01	1.72941e+01	1.82713e+01	1.49227e+01	1.57470e+01
1.61764e+03	1.85328e+02	1.62572e+01	1.66035e+01	1.33176e+01	1.40739e+01	1.71618e+01	1.85081e+01	1.46919e+01	1.53851e+01	1.64633e+01	1.77583e+01	1.36534e+01	1.40266e+01	1.73099e+01	1.82769e+01	1.49459e+01	1.57683e+01
1.61633e+03	1.85478e+02	1.62850e+01	1.66448e+01	1.33587e+01	1.40578e+01	1.71848e+01	1.85074e+01	1.47282e+01	1.54242e+01	1.64793e+01	1.77629e+01	1.36750e+01	1.40421e+01	1.73236e+01	1.82812e+01	1.49661e+01	1.57869e+01
1.61502e+03	1.85628e+02	1.62864e+01	1.66611e+01	1.33637e+01	1.40067e+01	1.71858e+01	1.84931e+01	1.47320e+01	1.54318e+01	1.64699e+01	1.77491e+01	1.36615e+01	1.40232e+01	1.73162e+01	1.82704e+01	1.49548e+01	1.57756e+01
1.61372e+03	1.85778e+02	1.63524e+01	1.67373e+01	1.34571e+01	1.40405e+01	1.72403e+01	1.85116e+01	1.48149e+01	1.55138e+01	1.65231e+01	1.77807e+01	1.37346e+01	1.40891e+01	1.73606e+01	1.82964e+01	1.50209e+01	1.58363e+01
1.61242e+03	1.85928e+02	1.64067e+01	1.68021e+01	1.35349e+01	1.40596e+01	1.72850e+01	1.85242e+01	1.48838e+01	1.55823e+01	1.65652e+01	1.78044e+01	1.37926e+01	1.41404e+01	1.73958e+01	1.83159e+01	1.50735e+01	1.58846e+01
1.61112e+03	1.86078e+02	1.64189e+01	1.68276e+01	1.35548e+01	1.40228e+01	1.72948e+01	1.85154e+01	1.49008e+01	1.56019e+01	1.65665e+01	1.77985e+01	1.37940e+01	1.41363e+01	1.73972e+01	1.83114e+01	1.50755e+01	1.58865e+01
1.60982e+03	1.86228e+02	1.64580e+01	1.68775e+01	1.36115e+01	1.40217e+01	1.73268e+01	1.85203e+01	1.49497e+01	1.56518e+01	1.65942e+01	1.78118e+01	1.38316e+01	1.41679e+01	1.74203e+01	1.83224e+01	1.51088e+01	1.59177e+01
1.60852e+03	1.86378e+02	1.64697e+01	1.69020e+01	1.36304e+01	1.39839e+01	1.73361e+01	1.85110e+01	1.49648e+01	1.56703e+01	1.65951e+01	1.78057e+01	1.38320e+01	1.41634e+01	1.74214e+01	1.83176e+01	1.51089e+01	1.59190e+01
1.60723e+03	1.86528e+02	1.65005e+01	1.69437e+01	1.36771e+01	1.39719e+01	1.73611e+01	1.85116e+01	1.50067e+01	1.57098e+01	1.66150e+01	1.78133e+01	1.38602e+01	1.41844e+01	1.74379e+01	1.83238e+01	1.51361e+01	1.59411e+01
1.60594e+03	1.86678e+02	1.65358e+01	1.69892e+01	1.37292e+01	1.39660e+01	1.73897e+01	1.85144e+01	1.50519e+01	1.57539e+01	1.66392e+01	1.78242e+01	1.38937e+01	1.42115e+01	1.74580e+01	1.83325e+01	1.51664e+01	1.59680e+01
1.60465e+03	1.86828e+02	1.65506e+01	1.70157e+01	1.37529e+01	1.39323e+01	1.74013e+01	1.85065e+01	1.50718e+01	1.57750e+01	1.66434e+01	1.78205e+01	1.38992e+01	1.42112e+01	1.74616e+01	1.83294e+01	1.51717e+01	1.59725e+01
1.60336e+03	1.86978e+02	1.65749e+01	1.70506e+01	1.37899e+01	1.39118e+01	1.74207e+01	1.85035e+01	1.51033e+01	1.58064e+01	1.66571e+01	1.78237e+01	1.39179e+01	1.42238e+01	1.74728e+01	1.83317e+01	1.51885e+01	1.59873e+01
1.60208e+03	1.87128e+02	1.65785e+01	1.70666e+01	1.37981e+01	1.38625e+01	1.74231e+01	1.84894e+01	1.51090e+01	1.58137e+01	1.66503e+01	1.78120e+01	1.39080e+01	1.42085e+01	1.74672e+01	1.83219e+01	1.51799e+01	1.59790e+01
1.60079e+03	1.87278e+02	1.66096e+01	1.71072e+01	1.38447e+01	1.38515e+01	1.74479e+01	1.84901e+01	1.51490e+01	1.58521e+01	1.66708e+01	1.78203e+01	1.39364e+01	1.42305e+01	1.74840e+01	1.83283e+01	1.52053e+01	1.60013e+01
1.59951e+03	1.87428e+02	1.66158e+01	1.71252e+01	1.38565e+01	1.38056e+01	1.74524e+01	1.84774e+01	1.51581e+01	1.58620e+01	1.66667e+01	1.78106e+01	1.39302e+01	1.42189e+01	1.74807e+01	1.83201e+01	1.52001e+01	1.59962e+01
1.59823e+03	1.87578e+02	1.66507e+01	1.71687e+01	1.39085e+01	1.38002e+01	1.74805e+01	1.84803e+01	1.52029e+01	1.59044e+01	1.66912e+01	1.78220e+01	1.39642e+01	1.42466e+01	1.75008e+01	1.83291e+01	1.52307e+01	1.60232e+01
1.59696e+03	1.87728e+02	1.66812e+01	1.72081e+01	1.39545e+01	1.37887e+01	1.75050e+01	1.84810e+01	1.52425e+01	1.59417e+01	1.67113e+01	1.78304e+01	1.39923e+01	1.42688e+01	1.75176e+01	1.83357e+01	1.52561e+01	1.60458e+01
1.59568e+03	1.87878e+02	1.66864e+01	1.72248e+01	1.39650e+01	1.37413e+01	1.75090e+01	1.84679e+01	1.52508e+01	1.59504e+01	1.67065e+01	1.78203e+01	1.39851e+01	1.42565e+01	1.75138e+01	1.83275e+01	1.52503e+01	1.60405e+01
1.59441e+03	1.88028e+02	1.67062e+01	1.72543e+01	1.39960e+01	1.37148e+01	1.75249e+01	1.84629e+01	1.52774e+01	1.59756e+01	1.67162e+01	1.78210e+01	1.39985e+01	1.42645e+01	1.75221e+01	1.83280e+01	1.52630e+01	1.60518e+01
1.59314e+03	1.88178e+02	1.67125e+01	1.72718e+01	1.40081e+01	1.36688e+01	1.75297e+01	1.84504e+01	1.52871e+01	1.59851e+01	1.67124e+01	1.78118e+01	1.39929e+01	1.42539e+01	1.75193e+01	1.83206e+01	1.52588e+01	1.60478e+01
1.59187e+03	1.88328e+02	1.67116e+01	1.72827e+01	1.40101e+01	1.36122e+01	1.75287e+01	1.84336e+01	1.52879e+01	1.59862e+01	1.67016e+01	1.77974e+01	1.39773e+01	1.42335e+01	1.75107e+01	1.83088e+01	1.52458e+01	1.60357e+01
1.59060e+03	1.88478e+02	1.67241e+01	1.73052e+01	1.40309e+01	1.35749e+01	1.75385e+01	1.84242e+01	1.53053e+01	1.60027e+01	1.67042e+01	1.77930e+01	1.39808e+01	1.42317e+01	1.75131e+01	1.83050e+01	1.52495e+01	1.60394e+01
1.58934e+03	1.88628e+02	1.67266e+01	1.73187e+01	1.40377e+01	1.35228e+01	1.75401e+01	1.84089e+01	1.53100e+01	1.60072e+01	1.66968e+01	1.77811e+01	1.39702e+01	1.42160e+01	1.75072e+01	1.82951e+01	1.52406e+01	1.60311e+01
1.58807e+03	1.88778e+02	1.67100e+01	1.73155e+01	1.40176e+01	1.34424e+01	1.75260e+01	1.83823e+01	1.52909e+01	1.59900e+01	1.66702e+01	1.77547e+01	1.39325e+01	1.41737e+01	1.74855e+01	1.82733e+01	1.52076e+01	1.60013e+01
1.58681e+03	1.88928e+02	1.67574e+01	1.73676e+01	1.40877e+01	1.34560e+01	1.75641e+01	1.83928e+01	1.53515e+01	1.60448e+01	1.67080e+01	1.77768e+01	1.39857e+01	1.42204e+01	1.75165e+01	1.82906e+01	1.52553e+01	1.60436e+01
1.58555e+03	1.89078e+02	1.67535e+01	1.73750e+01	1.40854e+01	1.33936e+01	1.75601e+01	1.83731e+01	1.53479e+01	1.60405e+01	1.66942e+01	1.77599e+01	1.39660e+01	1.41952e+01	1.75050e+01	1.82762e+01	1.52380e+01	1.60268e+01
1.58430e+03	1.89228e+02	1.67442e+01	1.73777e+01	1.40754e+01	1.33229e+01	1.75517e+01	1.83499e+01	1.53374e+01	1.60299e+01	1.66747e+01	1.77388e+01	1.39384e+01	1.41623e+01	1.74889e+01	1.82582e+01	1.52136e+01	1.60036e+01
1.58304e+03	1.89378e+02	1.67566e+01	1.73990e+01	1.40963e+01	1.32852e+01	1.75611e+01	1.83396e+01	1.53540e+01	1.60446e+01	1.66774e+01	1.77343e+01	1.39420e+01	1.41602e+01	1.74908e+01	1.82536e+01	1.52166e+01	1.60059e+01
1.58179e+03	1.89528e+02	1.67496e+01	1.74034e+01	1.40896e+01	1.32178e+01	1.75544e+01	1.83171e+01	1.53461e+01	1.60362e+01	1.66601e+01	1.77147e+01	1.39175e+01	1.41301e+01	1.74762e+01	1.82365e+01	1.51945e+01	1.59850e+01
1.58054e+03	1.89678e+02	1.67443e+01	1.74093e+01	1.40854e+01	1.31529e+01	1.75490e+01	1.82954e+01	1.53402e+01	1.60298e+01	1.66445e+01	1.76963e+01	1.38954e+01	1.41023e+01	1.74629e+01	1.82202e+01	1.51745e+01	1.59656e+01
1.57929e+03	1.89828e+02	1.67356e+01	1.74122e+01	1.40764e+01	1.30832e+01	1.75407e+01	1.82713e+01	1.53301e+01	1.60194e+01	1.66253e+01	1.76751e+01	1.38683e+01	1.40692e+01	1.74464e+01	1.82012e+01	1.51496e+01	1.59416e+01
1.57804e+03	1.89978e+02	1.67191e+01	1.74084e+01	1.40565e+01	1.30017e+01	1.75259e+01	1.82417e+01	1.53098e+01	1.59995e+01	1.65979e+01	1.76475e+01	1.38298e+01	1.40246e+01	1.74230e+01	1.81766e+01	1.51142e+01	1.59074e+01
1.57680e+03	1.90128e+02	1.67021e+01	1.74041e+01	1.40359e+01	1.29195e+01	1.75104e+01	1.82111e+01	1.52886e+01	1.59783e+01	1.65697e+01	1.76191e+01	1.37903e+01	1.39784e+01	1.73985e+01	1.81509e+01	1.50773e+01	1.58713e+01
1.57555e+03	1.90278e+02	1.67056e+01	1.74171e+01	1.40442e+01	1.28685e+01	1.75114e+01	1.81929e+01	1.52925e+01	1.59798e+01	1.65624e+01	1.76067e+01	1.37798e+01	1.39606e+01	1.73909e+01	1.81378e+01	1.50658e+01	1.58576e+01
1.57431e+03	1.90428e+02	1.66790e+01	1.74045e+01	1.40102e+01	1.27720e+01	1.74876e+01	1.81548e+01	1.52587e+01	1.59468e+01	1.65239e+01	1.75699e+01	1.37258e+01	1.38994e+01	1.73573e+01	1.81042e+01	1.50150e+01	1.58079e+01
1.57307e+03	1.90578e+02	1.66779e+01	1.74136e+01	1.40120e+01	1.27143e+01	1.74846e+01	1.81328e+01	1.52565e+01	1.59425e+01	1.65115e+01	1.75534e+01	1.37082e+01	1.38739e+01	1.73450e+01	1.80870e+01	1.49963e+01	1.57869e+01
1.57184e+03	1.90728e+02	1.66544e+01	1.74039e+01	1.39824e+01	1.26226e+01	1.74634e+01	1.80960e+01	1.52267e+01	1.59131e+01	1.64757e+01	1.75185e+01	1.36582e+01	1.38166e+01	1.73136e+01	1.80548e+01	1.49490e+01	1.57401e+01
1.57060e+03	1.90878e+02	1.66306e+01	1.73944e+01	1.39525e+01	1.25306e+01	1.74423e+01	1.80589e+01	1.51972e+01	1.58841e+01	1.64395e+01	1.74833e+01	1.36077e+01	1.37591e+01	1.72821e+01	1.80227e+01	1.49017e+01	1.56937e+01
1.56937e+03	1.91028e+02	1.65982e+01	1.73780e+01	1.39107e+01	1.24257e+01	1.74144e+01	1.80159e+01	1.51577e+01	1.58463e+01	1.63941e+01	1.74408e+01	1.35448e+01	1.36896e+01	1.72432e+01	1.79850e+01	1.48438e+01	1.56380e+01
1.56814e+03	1.91178e+02	1.65421e+01	1.73423e+01	1.38364e+01	1.22851e+01	1.73671e+01	1.79567e+01	1.50896e+01	1.57826e+01	1.63238e+01	1.73784e+01	1.34480e+01	1.35869e+01	1.71838e+01	1.79310e+01	1.47558e+01	1.55552e+01
1.56323e+03	1.91778e+02	1.75759e+01	1.87679e+01	1.54903e+01	1.63092e+01	1.81807e+01	1.91923e+01	1.64711e+01	1.67637e+01	1.74631e+01	1.84079e+01	1.52933e+01	1.60795e+01	1.80961e+01	1.85793e+01	1.63409e+01	1.68795e+01
1.56201e+03	1.91928e+02	1.75551e+01	1.87112e+01	1.54574e+01	1.62951e+01	1.81640e+01	1.91587e+01	1.64431e+01	1.67422e+01	1.74483e+01	1.83942e+01	1.52711e+01	1.60601e+01	1.80842e+01	1.85685e+01	1.63214e+01	1.68625e+01
1.56079e+03	1.92078e+02	1.75505e+01	1.86627e+01	1.54490e+01	1.63026e+01	1.81602e+01	1.91313e+01	1.64361e+01	1.67405e+01	1.74502e+01	1.83920e+01	1.52739e+01	1.60632e+01	1.80858e+01	1.85682e+01	1.63235e+01	1.68646e+01
1.55957e+03	1.92228e+02	1.75268e+01	1.86006e+01	1.54118e+01	1.62850e+01	1.81411e+01	1.90951e+01	1.64045e+01	1.67158e+01	1.74325e+01	1.83761e+01	1.52474e+01	1.60399e+01	1.80716e+01	1.85556e+01	1.63003e+01	1.68443e+01
1.55835e+03	1.92378e+02	1.75289e+01	1.85531e+01	1.54135e+01	1.63017e+01	1.81428e+01	1.90689e+01	1.64064e+01	1.67227e+01	1.74413e+01	1.83788e+01	1.52605e+01	1.60523e+01	1.80788e+01	1.85597e+01	1.63114e+01	1.68545e+01
1.55714e+03	1.92528e+02	1.74947e+01	1.84799e+01	1.53608e+01	1.62709e+01	1.81154e+01	1.90258e+01	1.63614e+01	1.66860e+01	1.74130e+01	1.83554e+01	1.52183e+01	1.60151e+01	1.80561e+01	1.85405e+01	1.62749e+01	1.68225e+01
1.55593e+03	1.92678e+02	1.74881e+01	1.84229e+01	1.53494e+01	1.62763e+01	1.81100e+01	1.89938e+01	1.63522e+01	1.66827e+01	1.74130e+01	1.83518e+01	1.52181e+01	1.60156e+01	1.80562e+01	1.85391e+01	1.62746e+01	1.68227e+01
1.55472e+03	1.92828e+02	1.74757e+01	1.83601e+01	1.53294e+01	1.62743e+01	1.81002e+01	1.89580e+01	1.63356e+01	1.66724e+01	1.74072e+01	1.83441e+01	1.52094e+01	1.60084e+01	1.80517e+01	1.85341e+01	1.62671e+01	1.68160e+01
1.55351e+03	1.92978e+02	1.74649e+01	1.82963e+01	1.53117e+01	1.62744e+01	1.80915e+01	1.89218e+01	1.63209e+01	1.66649e+01	1.74029e+01	1.83374e+01	1.52030e+01	1.60034e+01	1.80484e+01	1.85301e+01	1.62615e+01	1.68121e+01
1.55230e+03	1.93128e+02	1.74419e+01	1.82213e+01	1.52759e+01	1.62590e+01	1.80730e+01	1.88782e+01	1.62905e+01	1.66431e+01	1.73864e+01	1.83221e+01	1.51783e+01	1.59821e+01	1.80353e+01	1.85183e+01	1.62402e+01	1.67944e+01
1.55110e+03	1.93278e+02	1.74468e+01	1.81654e+01	1.52816e+01	1.62795e+01	1.80769e+01	1.88476e+01	1.62961e+01	1.66546e+01	1.73982e+01	1.83267e+01	1.51957e+01	1.59986e+01	1.80450e+01	1.85245e+01	1.62553e+01	1.68087e+01
1.54990e+03	1.93428e+02	1.74132e+01	1.80774e+01	1.52302e+01	1.62506e+01	1.80500e+01	1.87956e+01	1.62523e+01	1.66202e+01	1.73712e+01	1.83038e+01	1.51556e+01	1.59633e+01	1.80234e+01	1.85060e+01	1.62208e+01	1.67787e+01
1.54869e+03	1.93578e+02	1.74155e+01	1.80157e+01	1.52321e+01	1.62679e+01	1.80518e+01	1.87614e+01	1.62545e+01	1.66290e+01	1.73806e+01	1.83067e+01	1.51694e+01	1.59764e+01	1.80312e+01	1.85106e+01	1.62328e+01	1.67904e+01
1.54750e+03	1.93728e+02	1.74016e+01	1.79388e+01	1.52099e+01	1.62643e+01	1.80406e+01	1.87170e+01	1.62358e+01	1.66180e+01	1.73735e+01	1.82979e+01	1.51589e+01	1.59676e+01	1.80257e+01	1.85048e+01	1.62238e+01	1.67827e+01
1.54630e+03	1.93878e+02	1.74016e+01	1.78714e+01	1.52082e+01	1.62782e+01	1.80405e+01	1.86792e+01	1.62349e+01	1.66242e+01	1.73806e+01	1.82991e+01	1.51692e+01	1.59777e+01	1.80316e+01	1.85080e+01	1.62327e+01	1.67918e+01
1.54510e+03	1.94028e+02	1.74114e+01	1.78111e+01	1.52212e+01	1.63050e+01	1.80484e+01	1.86463e+01	1.62465e+01	1.66422e+01	1.73977e+01	1.83074e+01	1.51943e+01	1.60009e+01	1.80454e+01	1.85175e+01	1.62543e+01	1.68123e+01
1.54391e+03	1.94178e+02	1.73817e+01	1.77137e+01	1.51755e+01	1.62809e+01	1.80244e+01	1.85885e+01	1.62073e+01	1.66089e+01	1.73751e+01	1.82873e+01	1.51606e+01	1.59708e+01	1.80275e+01	1.85017e+01	1.62253e+01	1.67846e+01
1.54272e+03	1.94328e+02	1.73889e+01	1.76473e+01	1.51844e+01	1.63041e+01	1.80301e+01	1.85518e+01	1.62154e+01	1.66258e+01	1.73895e+01	1.82938e+01	1.51818e+01	1.59908e+01	1.80393e+01	1.85096e+01	1.62436e+01	1.68033e+01
1.54153e+03	1.94478e+02	1.73896e+01	1.75734e+01	1.51838e+01	1.63192e+01	1.80306e+01	1.85101e+01	1.62152e+01	1.66352e+01	1.73975e+01	1.82957e+01	1.51935e+01	1.60024e+01	1.80459e+01	1.85134e+01	1.62537e+01	1.68147e+01
1.54034e+03	1.94628e+02	1.73888e+01	1.74962e+01	1.51809e+01	1.63320e+01	1.80298e+01	1.84662e+01	1.62129e+01	1.66406e+01	1.74040e+01	1.82965e+01	1.52029e+01	1.60116e+01	1.80513e+01	1.85162e+01	1.62619e+01	1.68230e+01
1.53915e+03	1.94778e+02	1.73801e+01	1.74094e+01	1.51664e+01	1.63350e+01	1.80227e+01	1.84159e+01	1.62006e+01	1.66368e+01	1.74027e+01	1.82917e+01	1.52009e+01	1.60106e+01	1.80505e+01	1.85141e+01	1.62601e+01	1.68225e+01
1.53797e+03	1.94928e+02	1.73943e+01	1.73434e+01	1.51857e+01	1.63665e+01	1.80340e+01	1.83798e+01	1.62175e+01	1.66601e+01	1.74242e+01	1.83033e+01	1.52327e+01	1.60399e+01	1.80680e+01	1.85264e+01	1.62874e+01	1.68482e+01
1.53679e+03	1.95078e+02	1.73862e+01	1.72532e+01	1.51720e+01	1.63700e+01	1.80273e+01	1.83274e+01	1.62057e+01	1.66570e+01	1.74236e+01	1.82991e+01	1.52317e+01	1.60398e+01	1.80677e+01	1.85247e+01	1.62867e+01	1.68486e+01
1.53561e+03	1.95228e+02	1.73847e+01	1.71678e+01	1.51681e+01	1.63820e+01	1.80259e+01	1.82783e+01	1.62023e+01	1.66619e+01	1.74296e+01	1.82996e+01	1.52405e+01	1.60486e+01	1.80727e+01	1.85271e+01	1.62942e+01	1.68565e+01
1.53443e+03	1.95378e+02	1.73897e+01	1.70875e+01	1.51738e+01	1.64019e+01	1.80297e+01	1.82327e+01	1.62072e+01	1.66745e+01	1.74420e+01	1.83048e+01	1.52589e+01	1.60658e+01	1.80828e+01	1.85336e+01	1.63099e+01	1.68715e+01
1.53325e+03	1.95528e+02	1.73852e+01	1.69950e+01	1.51654e+01	1.64100e+01	1.80257e+01	1.81789e+01	1.61998e+01	1.66753e+01	1.74450e+01	1.83032e+01	1.52633e+01	1.60706e+01	1.80853e+01	1.85340e+01	1.63136e+01	1.68758e+01
1.53207e+03	1.95678e+02	1.73566e+01	1.68734e+01	1.51214e+01	1.63886e+01	1.80023e+01	1.81052e+01	1.61615e+01	1.66491e+01	1.74245e+01	1.82846e+01	1.52327e+01	1.60440e+01	1.80689e+01	1.85195e+01	1.62872e+01	1.68531e+01
1.53090e+03	1.95828e+02	1.73750e+01	1.68025e+01	1.51469e+01	1.64254e+01	1.80167e+01	1.80659e+01	1.61833e+01	1.66778e+01	1.74500e+01	1.82995e+01	1.52707e+01	1.60790e+01	1.80894e+01	1.85343e+01	1.63196e+01	1.68833e+01
1.52622e+03	1.96428e+02	1.52934e+01	1.72640e+01	1.18215e+01	1.50219e+01	1.63790e+01	1.79306e+01	1.33850e+01	1.59168e+01	1.45476e+01	1.48811e+01	1.08217e+01	1.21793e+01	1.58148e+01	1.67278e+01	1.24735e+01	1.37365e+01
1.52506e+03	1.96578e+02	1.52737e+01	1.72300e+01	1.17909e+01	1.49299e+01	1.63654e+01	1.79018e+01	1.33602e+01	1.58748e+01	1.45502e+01	1.48804e+01	1.08235e+01	1.21841e+01	1.58189e+01	1.67309e+01	1.24777e+01	1.37433e+01
1.52390e+03	1.96728e+02	1.52632e+01	1.72023e+01	1.17722e+01	1.48471e+01	1.63597e+01	1.78784e+01	1.33465e+01	1.58412e+01	1.45629e+01	1.48897e+01	1.08380e+01	1.22009e+01	1.58317e+01	1.67416e+01	1.24937e+01	1.37612e+01
1.52274e+03	1.96878e+02	1.52487e+01	1.71715e+01	1.17482e+01	1.47593e+01	1.63505e+01	1.78523e+01	1.33279e+01	1.58036e+01	1.45713e+01	1.48949e+01	1.08471e+01	1.22126e+01	1.58409e+01	1.67491e+01	1.25048e+01	1.37743e+01
1.52158e+03	1.97028e+02	1.52261e+01	1.71346e+01	1.17140e+01	1.46620e+01	1.63343e+01	1.78212e+01	1.32997e+01	1.57582e+01	1.45712e+01	1.48918e+01	1.08459e+01	1.22144e+01	1.58427e+01	1.67503e+01	1.25061e+01	1.37784e+01
1.52042e+03	1.97178e+02	1.52137e+01	1.71047e+01	1.16929e+01	1.45745e+01	1.63269e+01	1.77958e+01	1.32835e+01	1.57217e+01	1.45823e+01	1.48995e+01	1.08583e+01	1.22291e+01	1.58541e+01	1.67596e+01	1.25203e+01	1.37943e+01
1.51926e+03	1.97328e+02	1.51839e+01	1.70618e+01	1.16496e+01	1.44672e+01	1.63044e+01	1.77595e+01	1.32466e+01	1.56682e+01	1.45750e+01	1.48893e+01	1.08481e+01	1.22222e+01	1.58496e+01	1.67552e+01	1.25131e+01	1.37905e+01
1.51811e+03	1.97478e+02	1.51427e+01	1.70098e+01	1.15918e+01	1.43459e+01	1.62721e+01	1.77157e+01	1.31963e+01	1.56027e+01	1.45557e+01	1.48675e+01	1.08233e+01	1.22012e+01	1.58347e+01	1.67418e+01	1.24922e+01	1.37739e+01
1.51696e+03	1.97628e+02	1.51942e+01	1.70260e+01	1.16522e+01	1.43237e+01	1.63188e+01	1.77275e+01	1.32549e+01	1.56227e+01	1.46349e+01	1.49412e+01	1.09200e+01	1.22950e+01	1.59046e+01	1.68007e+01	1.25849e+01	1.38613e+01
1.51581e+03	1.97778e+02	1.51178e+01	1.69471e+01	1.15497e+01	1.41616e+01	1.62562e+01	1.76613e+01	1.31629e+01	1.55225e+01	1.45787e+01	1.48835e+01	1.08496e+01	1.22306e+01	1.58578e+01	1.67600e+01	1.25214e+01	1.38051e+01
1.51466e+03	1.97928e+02	1.51077e+01	1.69170e+01	1.15316e+01	1.40710e+01	1.62502e+01	1.76351e+01	1.31489e+01	1.54842e+01	1.45929e+01	1.48941e+01	1.08660e+01	1.22483e+01	1.58716e+01	1.67706e+01	1.25388e+01	1.38235e+01
1.51351e+03	1.98078e+02	1.50991e+01	1.68877e+01	1.15155e+01	1.39808e+01	1.62453e+01	1.76095e+01	1.31364e+01	1.54463e+01	1.46086e+01	1.49062e+01	1.08845e+01	1.22677e+01	1.58865e+01	1.67824e+01	1.25580e+01	1.38432e+01
1.51237e+03	1.98228e+02	1.50759e+01	1.68471e+01	1.14809e+01	1.38740e+01	1.62278e+01	1.75746e+01	1.31066e+01	1.53940e+01	1.46091e+01	1.49036e+01	1.08841e+01	1.22692e+01	1.58882e+01	1.67828e+01	1.25594e+01	1.38464e+01
1.51122e+03	1.98378e+02	1.50280e+01	1.67871e+01	1.14150e+01	1.37384e+01	1.61890e+01	1.75236e+01	1.30477e+01	1.53175e+01	1.45837e+01	1.48758e+01	1.08519e+01	1.22404e+01	1.58675e+01	1.67639e+01	1.25309e+01	1.38218e+01
1.51008e+03	1.98528e+02	1.50180e+01	1.67557e+01	1.13973e+01	1.36442e+01	1.61826e+01	1.74963e+01	1.30332e+01	1.52763e+01	1.45981e+01	1.48867e+01	1.08688e+01	1.22578e+01	1.58809e+01	1.67740e+01	1.25481e+01	1.38385e+01
1.50894e+03	1.98678e+02	1.49635e+01	1.66896e+01	1.13236e+01	1.34990e+01	1.61378e+01	1.74401e+01	1.29665e+01	1.51919e+01	1.45660e+01	1.48525e+01	1.08286e+01	1.22211e+01	1.58540e+01	1.67495e+01	1.25115e+01	1.38062e+01
1.50780e+03	1.98828e+02	1.49441e+01	1.66501e+01	1.12940e+01	1.33922e+01	1.61226e+01	1.74061e+01	1.29404e+01	1.51401e+01	1.45704e+01	1.48536e+01	1.08333e+01	1.22266e+01	1.58580e+01	1.67511e+01	1.25163e+01	1.38117e+01
1.50666e+03	1.98978e+02	1.49097e+01	1.65987e+01	1.12460e+01	1.32674e+01	1.60944e+01	1.73618e+01	1.28965e+01	1.50725e+01	1.45592e+01	1.48394e+01	1.08189e+01	1.22136e+01	1.58481e+01	1.67405e+01	1.25026e+01	1.37991e+01
1.50553e+03	1.99128e+02	1.48960e+01	1.65629e+01	1.12238e+01	1.31649e+01	1.60833e+01	1.73304e+01	1.28760e+01	1.50236e+01	1.45691e+01	1.48454e+01	1.08305e+01	1.22248e+01	1.58558e+01	1.67440e+01	1.25123e+01	1.38076e+01
1.50440e+03	1.99278e+02	1.48537e+01	1.65042e+01	1.11659e+01	1.30284e+01	1.60472e+01	1.72792e+01	1.28217e+01	1.49448e+01	1.45492e+01	1.48221e+01	1.08055e+01	1.22010e+01	1.58372e+01	1.67246e+01	1.24870e+01	1.37826e+01
1.50327e+03	1.99428e+02	1.48211e+01	1.64528e+01	1.11203e+01	1.29020e+01	1.60191e+01	1.72338e+01	1.27784e+01	1.48747e+01	1.45394e+01	1.48084e+01	1.07928e+01	1.21887e+01	1.58269e+01	1.67120e+01	1.24727e+01	1.37679e+01
1.50214e+03	1.99578e+02	1.47431e+01	1.63643e+01	1.10182e+01	1.27223e+01	1.59519e+01	1.71577e+01	1.26827e+01	1.47595e+01	1.44830e+01	1.47497e+01	1.07232e+01	1.21223e+01	1.57766e+01	1.66652e+01	1.24052e+01	1.37042e+01
1.50101e+03	1.99728e+02	1.47078e+01	1.63097e+01	1.09695e+01	1.25916e+01	1.59219e+01	1.71110e+01	1.26372e+01	1.46870e+01	1.44709e+01	1.47346e+01	1.07079e+01	1.21075e+01	1.57647e+01	1.66520e+01	1.23892e+01	1.36883e+01
1.49988e+03	1.99878e+02	1.46841e+01	1.62643e+01	1.09355e+01	1.24741e+01	1.59021e+01	1.70729e+01	1.26057e+01	1.46267e+01	1.44707e+01	1.47319e+01	1.07074e+01	1.21070e+01	1.57635e+01	1.66489e+01	1.23876e+01	1.36864e+01
1.49876e+03	2.00028e+02	1.46676e+01	1.62246e+01	1.09105e+01	1.23648e+01	1.58889e+01	1.70405e+01	1.25831e+01	1.45741e+01	1.44780e+01	1.47371e+01	1.07163e+01	1.21153e+01	1.57690e+01	1.66518e+01	1.23950e+01	1.36930e+01
1.49763e+03	2.00178e+02	1.46521e+01	1.61855e+01	1.08868e+01	1.22561e+01	1.58765e+01	1.70093e+01	1.25618e+01	1.45224e+01	1.44862e+01	1.47436e+01	1.07263e+01	1.21247e+01	1.57754e+01	1.66560e+01	1.24036e+01	1.37010e+01
1.49651e+03	2.00328e+02	1.46118e+01	1.61257e+01	1.08324e+01	1.21177e+01	1.58427e+01	1.69610e+01	1.25122e+01	1.44457e+01	1.44693e+01	1.47258e+01	1.07056e+01	1.21049e+01	1.57600e+01	1.66416e+01	1.23837e+01	1.36825e+01
1.49539e+03	2.00478e+02	1.45580e+01	1.60542e+01	1.07617e+01	1.19630e+01	1.57973e+01	1.69032e+01	1.24472e+01	1.43556e+01	1.44388e+01	1.46950e+01	1.06683e+01	1.20694e+01	1.57330e+01	1.66173e+01	1.23483e+01	1.36501e+01
1.49427e+03	2.00628e+02	1.45084e+01	1.59859e+01	1.06962e+01	1.18124e+01	1.57555e+01	1.68482e+01	1.23872e+01	1.42692e+01	1.44126e+01	1.46686e+01	1.06365e+01	1.20389e+01	1.57096e+01	1.65963e+01	1.23179e+01	1.36221e+01
1.49316e+03	2.00778e+02	1.45270e+01	1.59745e+01	1.07148e+01	1.17419e+01	1.57728e+01	1.68419e+01	1.24059e+01	1.42518e+01	1.44552e+01	1.47094e+01	1.06887e+01	1.20882e+01	1.57458e+01	1.66265e+01	1.23663e+01	1.36669e+01
1.49204e+03	2.00928e+02	1.44916e+01	1.59176e+01	1.06669e+01	1.16069e+01	1.57434e+01	1.67969e+01	1.23625e+01	1.41799e+01	1.44433e+01	1.46970e+01	1.06743e+01	1.20743e+01	1.57347e+01	1.66162e+01	1.23523e+01	1.36544e+01
1.49093e+03	2.01078e+02	1.44825e+01	1.58829e+01	1.06515e+01	1.15030e+01	1.57368e+01	1.67710e+01	1.23495e+01	1.41350e+01	1.44579e+01	1.47107e+01	1.06923e+01	1.20911e+01	1.57467e+01	1.66258e+01	1.23687e+01	1.36701e+01
1.48982e+03	2.01228e+02	1.44825e+01	1.58559e+01	1.06473e+01	1.14093e+01	1.57382e+01	1.67517e+01	1.23471e+01	1.40992e+01	1.44814e+01	1.47331e+01	1.07214e+01	1.21183e+01	1.57664e+01	1.66422e+01	1.23955e+01	1.36948e+01
1.48871e+03	2.01378e+02	1.44341e+01	1.57873e+01	1.05837e+01	1.12574e+01	1.56976e+01	1.66970e+01	1.22891e+01	1.40138e+01	1.44565e+01	1.47084e+01	1.06911e+01	1.20893e+01	1.57442e+01	1.66225e+01	1.23667e+01	1.36690e+01
1.48760e+03	2.01528e+02	1.44337e+01	1.57598e+01	1.05789e+01	1.11626e+01	1.56987e+01	1.66775e+01	1.22864e+01	1.39779e+01	1.44795e+01	1.47304e+01	1.07194e+01	1.21159e+01	1.57635e+01	1.66387e+01	1.23929e+01	1.36937e+01
1.48649e+03	2.01678e+02	1.44074e+01	1.57099e+01	1.05424e+01	1.10363e+01	1.56774e+01	1.66388e+01	1.22540e+01	1.39154e+01	1.44766e+01	1.47273e+01	1.07160e+01	1.21124e+01	1.57604e+01	1.66356e+01	1.23893e+01	1.36907e+01
1.48539e+03	2.01828e+02	1.44280e+01	1.57007e+01	1.05635e+01	1.09666e+01	1.56970e+01	1.66351e+01	1.22757e+01	1.39020e+01	1.45203e+01	1.47696e+01	1.07698e+01	1.21632e+01	1.57976e+01	1.66673e+01	1.24394e+01	1.37377e+01
1.48429e+03	2.01978e+02	1.44889e+01	1.57267e+01	1.06341e+01	1.09459e+01	1.57516e+01	1.66614e+01	1.23438e+01	1.39314e+01	1.46036e+01	1.48507e+01	1.08725e+01	1.22604e+01	1.58689e+01	1.67284e+01	1.25351e+01	1.38264e+01
1.48318e+03	2.02128e+02	1.44802e+01	1.56924e+01	1.06192e+01	1.08409e+01	1.57459e+01	1.66362e+01	1.23320e+01	1.38892e+01	1.46177e+01	1.48644e+01	1.08901e+01	1.22771e+01	1.58807e+01	1.67383e+01	1.25514e+01	1.38427e+01
1.48208e+03	2.02278e+02	1.44472e+01	1.56367e+01	1.05744e+01	1.07061e+01	1.57192e+01	1.65929e+01	1.22924e+01	1.38221e+01	1.46078e+01	1.48547e+01	1.08780e+01	1.22659e+01	1.58717e+01	1.67305e+01	1.25400e+01	1.38333e+01
1.48099e+03	2.02428e+02	1.44014e+01	1.55696e+01	1.05140e+01	1.05554e+01	1.56813e+01	1.65395e+01	1.22381e+01	1.37421e+01	1.45853e+01	1.48326e+01	1.08504e+01	1.22399e+01	1.58519e+01	1.67135e+01	1.25139e+01	1.38106e+01
1.47989e+03	2.02578e+02	1.43916e+01	1.55342e+01	1.04978e+01	1.04482e+01	1.56749e+01	1.65130e+01	1.22253e+01	1.36997e+01	1.45983e+01	1.48450e+01	1.08664e+01	1.22553e+01	1.58627e+01	1.67226e+01	1.25288e+01	1.38253e+01
1.47879e+03	2.02728e+02	1.44051e+01	1.55192e+01	1.05100e+01	1.03689e+01	1.56886e+01	1.65038e+01	1.22391e+01	1.36813e+01	1.46339e+01	1.48795e+01	1.09104e+01	1.22973e+01	1.58930e+01	1.67485e+01	1.25697e+01	1.38642e+01
1.47770e+03	2.02878e+02	1.43363e+01	1.54309e+01	1.04216e+01	1.01875e+01	1.56309e+01	1.64316e+01	1.21586e+01	1.35756e+01	1.45890e+01	1.48355e+01	1.08551e+01	1.22450e+01	1.58540e+01	1.67149e+01	1.25179e+01	1.38175e+01
1.47661e+03	2.03028e+02	1.43130e+01	1.53829e+01	1.03889e+01	1.00613e+01	1.56127e+01	1.63940e+01	1.21305e+01	1.35174e+01	1.45888e+01	1.48350e+01	1.08548e+01	1.22448e+01	1.58535e+01	1.67144e+01	1.25176e+01	1.38184e+01
1.47552e+03	2.03178e+02	1.43079e+01	1.53511e+01	1.03785e+01	9.95704e+00	1.56105e+01	1.63706e+01	1.21234e+01	1.34783e+01	1.46063e+01	1.48521e+01	1.08765e+01	1.22653e+01	1.58685e+01	1.67273e+01	1.25380e+01	1.38383e+01
1.47443e+03	2.03328e+02	1.42891e+01	1.53070e+01	1.03515e+01	9.83554e+00	1.55966e+01	1.63367e+01	1.21010e+01	1.34250e+01	1.46106e+01	1.48564e+01	1.08819e+01	1.22705e+01	1.58721e+01	1.67308e+01	1.25433e+01	1.38445e+01
1.47334e+03	2.03478e+02	1.42661e+01	1.52590e+01	1.03193e+01	9.70838e+00	1.55791e+01	1.62995e+01	1.20738e+01	1.33674e+01	1.46107e+01	1.48568e+01	1.08821e+01	1.22710e+01	1.58723e+01	1.67314e+01	1.25441e+01	1.38469e+01
1.47226e+03	2.03628e+02	1.42405e+01	1.52086e+01	1.02841e+01	9.57782e+00	1.55595e+01	1.62604e+01	1.20441e+01	1.33076e+01	1.46085e+01	1.48550e+01	1.08795e+01	1.22688e+01	1.58706e+01	1.67305e+01	1.25424e+01	1.38471e+01
1.47118e+03	2.03778e+02	1.41762e+01	1.51226e+01	1.02019e+01	9.39889e+00	1.55062e+01	1.61907e+01	1.19703e+01	1.32066e+01	1.45688e+01	1.48167e+01	1.08307e+01	1.22231e+01	1.58367e+01	1.67021e+01	1.24977e+01	1.38083e+01
1.47009e+03	2.03928e+02	1.41657e+01	1.50857e+01	1.01852e+01	9.28634e+00	1.55000e+01	1.61634e+01	1.19583e+01	1.31634e+01	1.45813e+01	1.48296e+01	1.08463e+01	1.22383e+01	1.58479e+01	1.67127e+01	1.25133e+01	1.38250e+01
1.46901e+03	2.04078e+02	1.41341e+01	1.50292e+01	1.01428e+01	9.14736e+00	1.54754e+01	1.61192e+01	1.19223e+01	1.30981e+01	1.45733e+01	1.48225e+01	1.08366e+01	1.22298e+01	1.58415e+01	1.67082e+01	1.25056e+01	1.38201e+01
1.46793e+03	2.04228e+02	1.40997e+01	1.49701e+01	1.00972e+01	9.00490e+00	1.54485e+01	1.60728e+01	1.18834e+01	1.30303e+01	1.45628e+01	1.48131e+01	1.08239e+01	1.22187e+01	1.58331e+01	1.67021e+01	1.24950e+01	1.38138e+01
1.46686e+03	2.04378e+02	1.40237e+01	1.48723e+01	1.00015e+01	8.81068e+00	1.53853e+01	1.59928e+01	1.17973e+01	1.29182e+01	1.45123e+01	1.47647e+01	1.07621e+01	1.21611e+01	1.57902e+01	1.66666e+01	1.24387e+01	1.37651e+01
1.46578e+03	2.04528e+02	1.40305e+01	1.48510e+01	1.00057e+01	8.71896e+00	1.53946e+01	1.59792e+01	1.18055e+01	1.28950e+01	1.45415e+01	1.47942e+01	1.07981e+01	1.21962e+01	1.58161e+01	1.66900e+01	1.24739e+01	1.37999e+01
1.46471e+03	2.04678e+02	1.39767e+01	1.47734e+01	9.93691e+00	8.55209e+00	1.53510e+01	1.59167e+01	1.17450e+01	1.28064e+01	1.45126e+01	1.47671e+01	1.07628e+01	1.21638e+01	1.57920e+01	1.66708e+01	1.24425e+01	1.37741e+01
1.46363e+03	2.04828e+02	1.39023e+01	1.46763e+01	9.84360e+00	8.36047e+00	1.52894e+01	1.58373e+01	1.16614e+01	1.26987e+01	1.44641e+01	1.47210e+01	1.07035e+01	1.21093e+01	1.57510e+01	1.66373e+01	1.23884e+01	1.37286e+01
1.46256e+03	2.04978e+02	1.38685e+01	1.46170e+01	9.79906e+00	8.21958e+00	1.52635e+01	1.57909e+01	1.16239e+01	1.26358e+01	1.44544e+01	1.47130e+01	1.06919e+01	1.21001e+01	1.57436e+01	1.66328e+01	1.23796e+01	1.37243e+01
1.46149e+03	2.05128e+02	1.38343e+01	1.45574e+01	9.75409e+00	8.07912e+00	1.52374e+01	1.57445e+01	1.15863e+01	1.25737e+01	1.44443e+01	1.47049e+01	1.06798e+01	1.20911e+01	1.57361e+01	1.66289e+01	1.23705e+01	1.37210e+01
1.45405e+03	2.06178e+02	1.41046e+01	1.55145e+01	1.01678e+01	1.16340e+01	1.54083e+01	1.61886e+01	1.18997e+01	1.20072e+01	1.29784e+01	1.38963e+01	8.61131e+00	1.04598e+01	1.44861e+01	1.57149e+01	1.05246e+01	1.17349e+01
1.45299e+03	2.06328e+02	1.40767e+01	1.54710e+01	1.01270e+01	1.16094e+01	1.53860e+01	1.61510e+01	1.18621e+01	1.20260e+01	1.29904e+01	1.39074e+01	8.62457e+00	1.04616e+01	1.44961e+01	1.57256e+01	1.05353e+01	1.17524e+01
1.45194e+03	2.06478e+02	1.40800e+01	1.54544e+01	1.01237e+01	1.16208e+01	1.53910e+01	1.61375e+01	1.18594e+01	1.20793e+01	1.30360e+01	1.39499e+01	8.67674e+00	1.05009e+01	1.45361e+01	1.57620e+01	1.05828e+01	1.18050e+01
1.45088e+03	2.06628e+02	1.40541e+01	1.54127e+01	1.00852e+01	1.15993e+01	1.53703e+01	1.61016e+01	1.18238e+01	1.20991e+01	1.30503e+01	1.39630e+01	8.69267e+00	1.05057e+01	1.45479e+01	1.57740e+01	1.05958e+01	1.18242e+01
1.44983e+03	2.06778e+02	1.40793e+01	1.54163e+01	1.01085e+01	1.16373e+01	1.53946e+01	1.61075e+01	1.18465e+01	1.21766e+01	1.31192e+01	1.40280e+01	8.77221e+00	1.05720e+01	1.46088e+01	1.58287e+01	1.06698e+01	1.19019e+01
1.44878e+03	2.06928e+02	1.40877e+01	1.54061e+01	1.01117e+01	1.16568e+01	1.54045e+01	1.61018e+01	1.18508e+01	1.22353e+01	1.31700e+01	1.40765e+01	8.83106e+00	1.06189e+01	1.46537e+01	1.58698e+01	1.07245e+01	1.19612e+01
1.44773e+03	2.07078e+02	1.40557e+01	1.53611e+01	1.00665e+01	1.16310e+01	1.53792e+01	1.60653e+01	1.18097e+01	1.22497e+01	1.31777e+01	1.40853e+01	8.84005e+00	1.06187e+01	1.46605e+01	1.58783e+01	1.07321e+01	1.19763e+01
1.44668e+03	2.07228e+02	1.40295e+01	1.53213e+01	1.00284e+01	1.16115e+01	1.53591e+01	1.60342e+01	1.17758e+01	1.22664e+01	1.31917e+01	1.41002e+01	8.85645e+00	1.06249e+01	1.46729e+01	1.58916e+01	1.07471e+01	1.19943e+01
1.44564e+03	2.07378e+02	1.40436e+01	1.53172e+01	1.00390e+01	1.16386e+01	1.53744e+01	1.60358e+01	1.17880e+01	1.23305e+01	1.32482e+01	1.41554e+01	8.92275e+00	1.06794e+01	1.47234e+01	1.59381e+01	1.08099e+01	1.20586e+01
1.44459e+03	2.07528e+02	1.40339e+01	1.52921e+01	1.00211e+01	1.16389e+01	1.53690e+01	1.60188e+01	1.17734e+01	1.23681e+01	1.32796e+01	1.41874e+01	8.95990e+00	1.07061e+01	1.47517e+01	1.59653e+01	1.08451e+01	1.20969e+01
1.44355e+03	2.07678e+02	1.40221e+01	1.52650e+01	1.00007e+01	1.16389e+01	1.53618e+01	1.59999e+01	1.17564e+01	1.24127e+01	1.33088e+01	1.42173e+01	8.99448e+00	1.07335e+01	1.47779e+01	1.59907e+01	1.08779e+01	1.21473e+01
1.44251e+03	2.07828e+02	1.40038e+01	1.52319e+01	9.97250e+00	1.16296e+01	1.53488e+01	1.59753e+01	1.17322e+01	1.24413e+01	1.33311e+01	1.42408e+01	9.02119e+00	1.07512e+01	1.47981e+01	1.60109e+01	1.09031e+01	1.21796e+01
1.44147e+03	2.07978e+02	1.39881e+01	1.52007e+01	9.94747e+00	1.16232e+01	1.53380e+01	1.59522e+01	1.17108e+01	1.24721e+01	1.33562e+01	1.42669e+01	9.05118e+00	1.07720e+01	1.48207e+01	1.60329e+01	1.09316e+01	1.22148e+01
1.44043e+03	2.08128e+02	1.39651e+01	1.51628e+01	9.91383e+00	1.16084e+01	1.53209e+01	1.59227e+01	1.16813e+01	1.24944e+01	1.33738e+01	1.42860e+01	9.07245e+00	1.07846e+01	1.48366e+01	1.60490e+01	1.09517e+01	1.22420e+01
1.43939e+03	2.08278e+02	1.39041e+01	1.50902e+01	9.83451e+00	1.15501e+01	1.52703e+01	1.58618e+01	1.16086e+01	1.24744e+01	1.33519e+01	1.42681e+01	9.04729e+00	1.07527e+01	1.48173e+01	1.60351e+01	1.09277e+01	1.22273e+01
1.43835e+03	2.08428e+02	1.38660e+01	1.50377e+01	9.78290e+00	1.15179e+01	1.52397e+01	1.58189e+01	1.15620e+01	1.24791e+01	1.33541e+01	1.42728e+01	9.05050e+00	1.07480e+01	1.48195e+01	1.60394e+01	1.09307e+01	1.22383e+01
1.43732e+03	2.08578e+02	1.38363e+01	1.49923e+01	9.74144e+00	1.14951e+01	1.52166e+01	1.57824e+01	1.15250e+01	1.24920e+01	1.33651e+01	1.42859e+01	9.06416e+00	1.07532e+01	1.48296e+01	1.60506e+01	1.09436e+01	1.22582e+01
1.43629e+03	2.08728e+02	1.38109e+01	1.49504e+01	9.70526e+00	1.14772e+01	1.51973e+01	1.57489e+01	1.14930e+01	1.25098e+01	1.33807e+01	1.43034e+01	9.08327e+00	1.07638e+01	1.48438e+01	1.60651e+01	1.09618e+01	1.22839e+01
1.43525e+03	2.08878e+02	1.38474e+01	1.49640e+01	9.74291e+00	1.15288e+01	1.52322e+01	1.57656e+01	1.15308e+01	1.25930e+01	1.34598e+01	1.43802e+01	9.17722e+00	1.08459e+01	1.49142e+01	1.61275e+01	1.10511e+01	1.23762e+01
1.43422e+03	2.09028e+02	1.38667e+01	1.49619e+01	9.76020e+00	1.15609e+01	1.52521e+01	1.57681e+01	1.15493e+01	1.26570e+01	1.35212e+01	1.44405e+01	9.25048e+00	1.09081e+01	1.49689e+01	1.61765e+01	1.11208e+01	1.24498e+01
1.43320e+03	2.09178e+02	1.38121e+01	1.48923e+01	9.68912e+00	1.15091e+01	1.52071e+01	1.57093e+01	1.14843e+01	1.26411e+01	1.35068e+01	1.44302e+01	9.23436e+00	1.08847e+01	1.49565e+01	1.61685e+01	1.11055e+01	1.24432e+01
1.43217e+03	2.09328e+02	1.37763e+01	1.48392e+01	9.64052e+00	1.14784e+01	1.51785e+01	1.56653e+01	1.14405e+01	1.26440e+01	1.35118e+01	1.44379e+01	9.24109e+00	1.08829e+01	1.49612e+01	1.61749e+01	1.11120e+01	1.24560e+01
1.43114e+03	2.09478e+02	1.37241e+01	1.47706e+01	9.57263e+00	1.14291e+01	1.51355e+01	1.56070e+01	1.13784e+01	1.26308e+01	1.35004e+01	1.44303e+01	9.22846e+00	1.08629e+01	1.49514e+01	1.61689e+01	1.11001e+01	1.24537e+01
1.43012e+03	2.09628e+02	1.37088e+01	1.47350e+01	9.54849e+00	1.14210e+01	1.51246e+01	1.55782e+01	1.13575e+01	1.26550e+01	1.35264e+01	1.44573e+01	9.26003e+00	1.08848e+01	1.49745e+01	1.61905e+01	1.11299e+01	1.24894e+01
1.42910e+03	2.09778e+02	1.36518e+01	1.46607e+01	9.47489e+00	1.13658e+01	1.50769e+01	1.55140e+01	1.12896e+01	1.26340e+01	1.35104e+01	1.44450e+01	9.24191e+00	1.08590e+01	1.49603e+01	1.61805e+01	1.11124e+01	1.24801e+01
1.42808e+03	2.09928e+02	1.35780e+01	1.45705e+01	9.38156e+00	1.12919e+01	1.50143e+01	1.54353e+01	1.12028e+01	1.25954e+01	1.34777e+01	1.44172e+01	9.20414e+00	1.08143e+01	1.49314e+01	1.61581e+01	1.10761e+01	1.24536e+01
1.42706e+03	2.10078e+02	1.35934e+01	1.45625e+01	9.39387e+00	1.13179e+01	1.50304e+01	1.54314e+01	1.12162e+01	1.26502e+01	1.35349e+01	1.44729e+01	9.27245e+00	1.08711e+01	1.49819e+01	1.62026e+01	1.11405e+01	1.25215e+01
1.42604e+03	2.10228e+02	1.35648e+01	1.45139e+01	9.35412e+00	1.12946e+01	1.50076e+01	1.53907e+01	1.11802e+01	1.26581e+01	1.35478e+01	1.44875e+01	9.28852e+00	1.08779e+01	1.49932e+01	1.62141e+01	1.11554e+01	1.25428e+01
1.42502e+03	2.10378e+02	1.35489e+01	1.44769e+01	9.32942e+00	1.12858e+01	1.49962e+01	1.53610e+01	1.11587e+01	1.26790e+01	1.35734e+01	1.45140e+01	9.31963e+00	1.08989e+01	1.50159e+01	1.62351e+01	1.11846e+01	1.25761e+01
1.42401e+03	2.10528e+02	1.34577e+01	1.43697e+01	9.21620e+00	1.11936e+01	1.49185e+01	1.52676e+01	1.10536e+01	1.26218e+01	1.35240e+01	1.44714e+01	9.26236e+00	1.08359e+01	1.49727e+01	1.62010e+01	1.11307e+01	1.25336e+01
1.42299e+03	2.10678e+02	1.34749e+01	1.43634e+01	9.23096e+00	1.12224e+01	1.49366e+01	1.52662e+01	1.10701e+01	1.26778e+01	1.35827e+01	1.45290e+01	9.33296e+00	1.08951e+01	1.50249e+01	1.62469e+01	1.11979e+01	1.26033e+01
1.42198e+03	2.10828e+02	1.33371e+01	1.42116e+01	9.06319e+00	1.10779e+01	1.48172e+01	1.51315e+01	1.09126e+01	1.25714e+01	1.34876e+01	1.44437e+01	9.22156e+00	1.07798e+01	1.49411e+01	1.61785e+01	1.10922e+01	1.25122e+01
1.42097e+03	2.10978e+02	1.33232e+01	1.41755e+01	9.04096e+00	1.10697e+01	1.48072e+01	1.51017e+01	1.08927e+01	1.25914e+01	1.35157e+01	1.44720e+01	9.25536e+00	1.08030e+01	1.49656e+01	1.62005e+01	1.11233e+01	1.25477e+01
1.41996e+03	2.11128e+02	1.31685e+01	1.40067e+01	8.85400e+00	1.09045e+01	1.46716e+01	1.49497e+01	1.07153e+01	1.24645e+01	1.34049e+01	1.43707e+01	9.12528e+00	1.06684e+01	1.48669e+01	1.61184e+01	1.09984e+01	1.24362e+01
1.41895e+03	2.11278e+02	1.30983e+01	1.39176e+01	8.76589e+00	1.08328e+01	1.46108e+01	1.48701e+01	1.06317e+01	1.24248e+01	1.33777e+01	1.43465e+01	9.09358e+00	1.06278e+01	1.48420e+01	1.60980e+01	1.09664e+01	1.24114e+01
1.41794e+03	2.11428e+02	1.30688e+01	1.38677e+01	8.72514e+00	1.08064e+01	1.45863e+01	1.48265e+01	1.05933e+01	1.24280e+01	1.33905e+01	1.43590e+01	9.10878e+00	1.06321e+01	1.48525e+01	1.61074e+01	1.09788e+01	1.24285e+01
1.41694e+03	2.11578e+02	1.29748e+01	1.37571e+01	8.60959e+00	1.07096e+01	1.45043e+01	1.47274e+01	1.04836e+01	1.23661e+01	1.33401e+01	1.43124e+01	9.04965e+00	1.05649e+01	1.48070e+01	1.60696e+01	1.09208e+01	1.23796e+01
1.41594e+03	2.11728e+02	1.29484e+01	1.37113e+01	8.57243e+00	1.06877e+01	1.44827e+01	1.46880e+01	1.04490e+01	1.23747e+01	1.33559e+01	1.43270e+01	9.06811e+00	1.05724e+01	1.48202e+01	1.60813e+01	1.09365e+01	1.24002e+01
1.41493e+03	2.11878e+02	1.28386e+01	1.35864e+01	8.43906e+00	1.05748e+01	1.43865e+01	1.45758e+01	1.03225e+01	1.22993e+01	1.32904e+01	1.42659e+01	8.99132e+00	1.04882e+01	1.47614e+01	1.60326e+01	1.08620e+01	1.23365e+01
1.41393e+03	2.12028e+02	1.27424e+01	1.34744e+01	8.32174e+00	1.04773e+01	1.43024e+01	1.44757e+01	1.02115e+01	1.22386e+01	1.32384e+01	1.42171e+01	8.93045e+00	1.04192e+01	1.47146e+01	1.59937e+01	1.08027e+01	1.22871e+01
1.41293e+03	2.12178e+02	1.27957e+01	1.35057e+01	8.37621e+00	1.05431e+01	1.43526e+01	1.45078e+01	1.02651e+01	1.23295e+01	1.33317e+01	1.43034e+01	9.03938e+00	1.05137e+01	1.47969e+01	1.60639e+01	1.09048e+01	1.23884e+01
1.41193e+03	2.12328e+02	1.26539e+01	1.33500e+01	8.20670e+00	1.03957e+01	1.42277e+01	1.43672e+01	1.01040e+01	1.22231e+01	1.32359e+01	1.42136e+01	8.92714e+00	1.03952e+01	1.47114e+01	1.59922e+01	1.07967e+01	1.22935e+01
1.41094e+03	2.12478e+02	1.26164e+01	1.32942e+01	8.15693e+00	1.03620e+01	1.41964e+01	1.43190e+01	1.00578e+01	1.22222e+01	1.32413e+01	1.42179e+01	8.93310e+00	1.03905e+01	1.47158e+01	1.59968e+01	1.08007e+01	1.23037e+01
1.40994e+03	2.12628e+02	1.25191e+01	1.31807e+01	8.03910e+00	1.02630e+01	1.41113e+01	1.42170e+01	9.94620e+00	1.21608e+01	1.31892e+01	1.41684e+01	8.87227e+00	1.03209e+01	1.46692e+01	1.59577e+01	1.07419e+01	1.22536e+01
1.40895e+03	2.12778e+02	1.24322e+01	1.30765e+01	7.93328e+00	1.01749e+01	1.40354e+01	1.41236e+01	9.84638e+00	1.21095e+01	1.31473e+01	1.41280e+01	8.82322e+00	1.02625e+01	1.46316e+01	1.59259e+01	1.06940e+01	1.22135e+01
1.40796e+03	2.12928e+02	1.23215e+01	1.29490e+01	7.80078e+00	1.00611e+01	1.39379e+01	1.40083e+01	9.72062e+00	1.20349e+01	1.30828e+01	1.40664e+01	8.74809e+00	1.01787e+01	1.45738e+01	1.58773e+01	1.06212e+01	1.21504e+01
1.40696e+03	2.13078e+02	1.22237e+01	1.28336e+01	7.68333e+00	9.96119e+00	1.38521e+01	1.39040e+01	9.60934e+00	1.19735e+01	1.30312e+01	1.40164e+01	8.68785e+00	1.01093e+01	1.45275e+01	1.58378e+01	1.05624e+01	1.21006e+01
1.40597e+03	2.13228e+02	1.22128e+01	1.28020e+01	7.66406e+00	9.95480e+00	1.38450e+01	1.38777e+01	9.59273e+00	1.19985e+01	1.30629e+01	1.40442e+01	8.72451e+00	1.01331e+01	1.45557e+01	1.58616e+01	1.05968e+01	1.21365e+01
1.40499e+03	2.13378e+02	1.16875e+01	1.22697e+01	7.06830e+00	9.39580e+00	1.33689e+01	1.33827e+01	9.01954e+00	1.15121e+01	1.26026e+01	1.36109e+01	8.19466e+00	9.60829e+00	1.41424e+01	1.55086e+01	1.00898e+01	1.16669e+01
1.40400e+03	2.13528e+02	1.19636e+01	1.25170e+01	7.37000e+00	9.69646e+00	1.36244e+01	1.36179e+01	9.31358e+00	1.18239e+01	1.29097e+01	1.38971e+01	8.54708e+00	9.93856e+00	1.44188e+01	1.57449e+01	1.04265e+01	1.19875e+01
1.40301e+03	2.13678e+02	1.18931e+01	1.24264e+01	7.28415e+00	9.62523e+00	1.35632e+01	1.35362e+01	9.23303e+00	1.17900e+01	1.28851e+01	1.38722e+01	8.51872e+00	9.89946e+00	1.43970e+01	1.57262e+01	1.03990e+01	1.19661e+01
1.40203e+03	2.13828e+02	1.17934e+01	1.23068e+01	7.16587e+00	9.52258e+00	1.34754e+01	1.34274e+01	9.12117e+00	1.17271e+01	1.28331e+01	1.38216e+01	8.45872e+00	9.82969e+00	1.43508e+01	1.56868e+01	1.03414e+01	1.19163e+01
1.40105e+03	2.13978e+02	1.17643e+01	1.22556e+01	7.12651e+00	9.49540e+00	1.34522e+01	1.33827e+01	9.08584e+00	1.17360e+01	1.28485e+01	1.38344e+01	8.47644e+00	9.83561e+00	1.43655e+01	1.57009e+01	1.03588e+01	1.19392e+01
1.35913e+03	2.20578e+02	8.17846e+00	1.09555e+01	2.94196e+00	1.06618e+01	1.03143e+01	1.32240e+01	5.07921e+00	1.22132e+01	4.38204e+00	9.08645e+00	-1.03928e+00	6.02699e+00	6.63948e+00	1.09872e+01	1.15249e+00	6.37184e+00
1.35820e+03	2.20728e+02	8.16128e+00	1.09768e+01	2.92247e+00	1.06023e+01	1.02977e+01	1.32355e+01	5.05954e+00	1.21554e+01	4.42574e+00	9.14185e+00	-9.94968e-01	6.06110e+00	6.68319e+00	1.10392e+01	1.19674e+00	6.43476e+00
1.35728e+03	2.20878e+02	8.05418e+00	1.09138e+01	2.80872e+00	1.04589e+01	1.01949e+01	1.31708e+01	4.94649e+00	1.20218e+01	4.37585e+00	9.10865e+00	-1.04618e+00	6.00249e+00	6.63474e+00	1.10060e+01	1.14554e+00	6.40484e+00
1.35636e+03	2.21028e+02	8.01790e+00	1.09173e+01	2.76926e+00	1.03816e+01	1.01597e+01	1.31656e+01	4.90679e+00	1.19468e+01	4.39942e+00	9.14477e+00	-1.02250e+00	6.01610e+00	6.65823e+00	1.10389e+01	1.16872e+00	6.44649e+00
1.35544e+03	2.21178e+02	7.94765e+00	1.08894e+01	2.69425e+00	1.02722e+01	1.00923e+01	1.31324e+01	4.83230e+00	1.18416e+01	4.38743e+00	9.14729e+00	-1.03516e+00	5.99458e+00	6.64700e+00	1.10401e+01	1.15589e+00	6.45337e+00
1.35452e+03	2.21328e+02	7.85026e+00	1.08365e+01	2.59091e+00	1.01377e+01	9.99918e+00	1.30766e+01	4.73022e+00	1.17143e+01	4.34706e+00	9.12285e+00	-1.07685e+00	5.94491e+00	6.60811e+00	1.10158e+01	1.11440e+00	6.43200e+00
1.35360e+03	2.21478e+02	7.81865e+00	1.08454e+01	2.55639e+00	1.00650e+01	9.96933e+00	1.30764e+01	4.69652e+00	1.16423e+01	4.37462e+00	9.16233e+00	-1.04930e+00	5.96222e+00	6.63605e+00	1.10525e+01	1.14199e+00	6.47736e+00
1.35269e+03	2.21628e+02	7.82161e+00	1.08868e+01	2.55804e+00	1.00252e+01	9.97292e+00	1.31056e+01	4.69897e+00	1.16004e+01	4.43770e+00	9.23515e+00	-9.85518e-01	6.01455e+00	6.69905e+00	1.11211e+01	1.20588e+00	6.55770e+00
1.35177e+03	2.21778e+02	7.78916e+00	1.08951e+01	2.52271e+00	9.95188e+00	9.94284e+00	1.31050e+01	4.66519e+00	1.15270e+01	4.46391e+00	9.27288e+00	-9.59368e-01	6.03018e+00	6.72605e+00	1.11564e+01	1.23254e+00	6.60092e+00
1.35086e+03	2.21928e+02	7.77162e+00	1.09174e+01	2.50296e+00	9.89313e+00	9.92723e+00	1.31173e+01	4.64708e+00	1.14679e+01	4.50537e+00	9.32483e+00	-9.17655e-01	6.06081e+00	6.76812e+00	1.12058e+01	1.27483e+00	6.65962e+00
1.34995e+03	2.22078e+02	7.64697e+00	1.08396e+01	2.37143e+00	9.73288e+00	9.80896e+00	1.30388e+01	4.51860e+00	1.13163e+01	4.43609e+00	9.27203e+00	-9.88950e-01	5.98182e+00	6.70165e+00	1.11554e+01	1.20478e+00	6.60883e+00
1.34903e+03	2.22228e+02	7.57503e+00	1.08106e+01	2.29498e+00	9.62204e+00	9.74117e+00	1.30044e+01	4.44455e+00	1.12087e+01	4.42123e+00	9.26996e+00	-1.00470e+00	5.95609e+00	6.68845e+00	1.11532e+01	1.18992e+00	6.61077e+00
1.34812e+03	2.22378e+02	7.58415e+00	1.08562e+01	2.30311e+00	9.58765e+00	9.75119e+00	1.30364e+01	4.45414e+00	1.11700e+01	4.48985e+00	9.34530e+00	-9.35221e-01	6.01182e+00	6.75696e+00	1.12233e+01	1.25977e+00	6.69191e+00
1.34722e+03	2.22528e+02	7.51573e+00	1.08289e+01	2.23044e+00	9.47965e+00	9.68670e+00	1.30028e+01	4.38387e+00	1.10647e+01	4.47832e+00	9.34437e+00	-9.47481e-01	5.98777e+00	6.74672e+00	1.12212e+01	1.24823e+00	6.69358e+00
1.34631e+03	2.22678e+02	7.44497e+00	1.07983e+01	2.15546e+00	9.36887e+00	9.61992e+00	1.29655e+01	4.31136e+00	1.09560e+01	4.46417e+00	9.33947e+00	-9.62285e-01	5.96003e+00	6.73371e+00	1.12143e+01	1.23407e+00	6.68997e+00
1.34540e+03	2.22828e+02	7.36107e+00	1.07542e+01	2.06691e+00	9.24506e+00	9.54034e+00	1.29153e+01	4.22536e+00	1.08349e+01	4.43626e+00	9.31986e+00	-9.91028e-01	5.91737e+00	6.70686e+00	1.11925e+01	1.20582e+00	6.66986e+00
1.34450e+03	2.22978e+02	7.27051e+00	1.07024e+01	1.97155e+00	9.11453e+00	9.45419e+00	1.28578e+01	4.13259e+00	1.07078e+01	4.40125e+00	9.29179e+00	-1.02688e+00	5.86641e+00	6.67270e+00	1.11622e+01	1.17028e+00	6.64022e+00
1.34359e+03	2.23128e+02	7.25851e+00	1.07220e+01	1.95796e+00	9.05840e+00	9.44355e+00	1.28640e+01	4.12068e+00	1.06482e+01	4.44668e+00	9.33726e+00	-9.80534e-01	5.89330e+00	6.71708e+00	1.12000e+01	1.21632e+00	6.68510e+00
1.34269e+03	2.23278e+02	7.27976e+00	1.07717e+01	1.97897e+00	9.03400e+00	9.46491e+00	1.28973e+01	4.14303e+00	1.06179e+01	4.52609e+00	9.41351e+00	-8.99443e-01	5.95300e+00	6.79458e+00	1.12666e+01	1.29685e+00	6.76167e+00
1.34179e+03	2.23428e+02	7.18455e+00	1.07129e+01	1.87890e+00	8.89783e+00	9.37417e+00	1.28321e+01	4.04564e+00	1.04844e+01	4.48597e+00	9.37740e+00	-9.40338e-01	5.89468e+00	6.75502e+00	1.12272e+01	1.25614e+00	6.72165e+00
1.34089e+03	2.23578e+02	7.08417e+00	1.06495e+01	1.77351e+00	8.75665e+00	9.27843e+00	1.27625e+01	3.94296e+00	1.03461e+01	4.44078e+00	9.33682e+00	-9.86457e-01	5.83138e+00	6.71057e+00	1.11831e+01	1.21029e+00	6.67650e+00
1.33999e+03	2.23728e+02	6.97229e+00	1.05757e+01	1.65626e+00	8.60431e+00	9.17154e+00	1.26838e+01	3.82850e+00	1.01970e+01	4.38403e+00	9.28589e+00	-1.04440e+00	5.75708e+00	6.65487e+00	1.11303e+01	1.15272e+00	6.62192e+00
1.33909e+03	2.23878e+02	7.03937e+00	1.06679e+01	1.72466e+00	8.62458e+00	9.23716e+00	1.27555e+01	3.89767e+00	1.02087e+01	4.51051e+00	9.40663e+00	-9.15370e-01	5.86328e+00	6.77865e+00	1.12392e+01	1.28099e+00	6.74466e+00
1.33819e+03	2.24028e+02	6.89630e+00	1.05642e+01	1.57509e+00	8.44225e+00	9.09987e+00	1.26485e+01	3.75092e+00	1.00320e+01	4.42194e+00	9.32495e+00	-1.00579e+00	5.75666e+00	6.69147e+00	1.11561e+01	1.19084e+00	6.65642e+00
1.33730e+03	2.24178e+02	6.85284e+00	1.05525e+01	1.52884e+00	8.35579e+00	9.05859e+00	1.26248e+01	3.70634e+00	9.94380e+00	4.43529e+00	9.33834e+00	-9.92196e-01	5.74997e+00	6.70404e+00	1.11620e+01	1.20401e+00	6.66524e+00
1.33641e+03	2.24328e+02	6.72944e+00	1.04663e+01	1.39985e+00	8.19215e+00	8.94010e+00	1.25332e+01	3.57986e+00	9.78387e+00	4.36699e+00	9.27492e+00	-1.06189e+00	5.66288e+00	6.63659e+00	1.10962e+01	1.13439e+00	6.59629e+00
1.33551e+03	2.24478e+02	6.70030e+00	1.04675e+01	1.36847e+00	8.11980e+00	8.91277e+00	1.25211e+01	3.55016e+00	9.70921e+00	4.39492e+00	9.30150e+00	-1.03341e+00	5.67036e+00	6.66354e+00	1.11143e+01	1.16250e+00	6.61921e+00
1.33462e+03	2.24628e+02	6.68769e+00	1.04841e+01	1.35417e+00	8.06358e+00	8.90161e+00	1.25237e+01	3.53757e+00	9.64961e+00	4.43968e+00	9.34402e+00	-9.87767e-01	5.69477e+00	6.70716e+00	1.11490e+01	1.20787e+00	6.66027e+00
1.33373e+03	2.24778e+02	6.59731e+00	1.04281e+01	1.25944e+00	7.93186e+00	8.81538e+00	1.24588e+01	3.44547e+00	9.51888e+00	4.40514e+00	9.31145e+00	-1.02305e+00	5.64022e+00	6.67315e+00	1.11113e+01	1.17289e+00	6.62126e+00
1.33284e+03	2.24928e+02	6.62378e+00	1.04806e+01	1.28553e+00	7.91385e+00	8.84234e+00	1.24938e+01	3.47324e+00	9.49518e+00	4.48969e+00	9.39078e+00	-9.36810e-01	5.70358e+00	6.75604e+00	1.11803e+01	1.25896e+00	6.69945e+00
1.33195e+03	2.25078e+02	6.46245e+00	1.03586e+01	1.11749e+00	7.71328e+00	8.68770e+00	1.23687e+01	3.30881e+00	9.29993e+00	4.38303e+00	9.29057e+00	-1.04571e+00	5.57790e+00	6.65168e+00	1.10794e+01	1.15114e+00	6.59118e+00
1.33106e+03	2.25228e+02	6.39318e+00	1.03224e+01	1.04464e+00	7.60235e+00	8.62229e+00	1.23227e+01	3.23886e+00	9.18928e+00	4.37024e+00	9.27882e+00	-1.05883e+00	5.54532e+00	6.63955e+00	1.10633e+01	1.13878e+00	6.57578e+00
1.33018e+03	2.25378e+02	6.33963e+00	1.03003e+01	9.88026e-01	7.50687e+00	8.57219e+00	1.22886e+01	3.18511e+00	9.09354e+00	4.37356e+00	9.28153e+00	-1.05554e+00	5.52744e+00	6.64331e+00	1.10593e+01	1.14291e+00	6.57213e+00
1.32929e+03	2.25528e+02	6.28325e+00	1.02759e+01	9.28481e-01	7.40872e+00	8.51947e+00	1.22529e+01	3.12856e+00	8.99549e+00	4.37411e+00	9.28214e+00	-1.05509e+00	5.50886e+00	6.64456e+00	1.10547e+01	1.14438e+00	6.57138e+00
1.32841e+03	2.25678e+02	6.10933e+00	1.01419e+01	7.47785e-01	7.19547e+00	8.35280e+00	1.21161e+01	2.95198e+00	8.78803e+00	4.25546e+00	9.17065e+00	-1.17622e+00	5.37143e+00	6.52906e+00	1.09438e+01	1.02506e+00	6.45203e+00
1.32753e+03	2.25828e+02	6.04714e+00	1.01117e+01	6.82302e-01	7.09162e+00	8.29458e+00	1.20746e+01	2.88974e+00	8.68477e+00	4.25042e+00	9.16572e+00	-1.18150e+00	5.34633e+00	6.52510e+00	1.09333e+01	1.02117e+00	6.44309e+00
1.32665e+03	2.25978e+02	6.02948e+00	1.01229e+01	6.62669e-01	7.03115e+00	8.27968e+00	1.20708e+01	2.87303e+00	8.62214e+00	4.29065e+00	9.20321e+00	-1.14064e+00	5.36587e+00	6.56568e+00	1.09627e+01	1.06331e+00	6.47754e+00
1.32577e+03	2.26128e+02	5.92482e+00	1.00529e+01	5.53468e-01	6.88548e+00	8.18034e+00	1.19917e+01	2.76756e+00	8.47879e+00	4.24282e+00	9.15773e+00	-1.18958e+00	5.29803e+00	6.51998e+00	1.09131e+01	1.01623e+00	6.42491e+00
1.32489e+03	2.26278e+02	5.97720e+00	1.01290e+01	6.05874e-01	6.89383e+00	8.23362e+00	1.20472e+01	2.82243e+00	8.48208e+00	4.35421e+00	9.26176e+00	-1.07616e+00	5.38781e+00	6.63057e+00	1.10047e+01	1.13078e+00	6.52755e+00
1.32401e+03	2.26428e+02	5.81785e+00	1.00033e+01	4.40446e-01	6.69395e+00	8.08098e+00	1.19063e+01	2.66118e+00	8.28601e+00	4.25120e+00	9.15757e+00	-1.18132e+00	5.26048e+00	6.53032e+00	1.08825e+01	1.02773e+00	6.39551e+00
1.32313e+03	2.26578e+02	5.71764e+00	9.92922e+00	3.35935e-01	6.55115e+00	7.98563e+00	1.18056e+01	2.56026e+00	8.14208e+00	4.20821e+00	9.10474e+00	-1.22524e+00	5.18725e+00	6.48855e+00	1.07938e+01	9.85357e-01	6.29537e+00
1.32226e+03	2.26728e+02	5.62703e+00	9.86468e+00	2.41315e-01	6.41773e+00	7.89966e+00	1.17147e+01	2.46925e+00	8.00719e+00	4.17515e+00	9.06245e+00	-1.25905e+00	5.12523e+00	6.45678e+00	1.07192e+01	9.53295e-01	6.21292e+00
1.32138e+03	2.26878e+02	5.68884e+00	9.94159e+00	3.03226e-01	6.43402e+00	7.96198e+00	1.17537e+01	2.53350e+00	8.01520e+00	4.29627e+00	9.16401e+00	-1.13572e+00	5.21479e+00	6.57617e+00	1.07789e+01	1.07751e+00	6.27612e+00
1.32051e+03	2.27028e+02	5.61981e+00	9.89865e+00	2.30718e-01	6.32216e+00	7.89716e+00	1.16860e+01	2.46455e+00	7.90259e+00	4.28535e+00	9.14508e+00	-1.14702e+00	5.17980e+00	6.56655e+00	1.07341e+01	1.06835e+00	6.24304e+00
1.31964e+03	2.27178e+02	5.49850e+00	9.80847e+00	1.04581e-01	6.15948e+00	7.78156e+00	1.15776e+01	2.34255e+00	7.74338e+00	4.22186e+00	9.07909e+00	-1.21189e+00	5.09622e+00	6.50574e+00	1.06505e+01	1.00634e+00	6.17491e+00
1.31877e+03	2.27328e+02	5.47256e+00	9.81086e+00	7.62347e-02	6.08969e+00	7.75911e+00	1.15624e+01	2.31750e+00	7.67047e+00	4.25487e+00	9.10900e+00	-1.17865e+00	5.10183e+00	6.54027e+00	1.06705e+01	1.04161e+00	6.17148e+00
1.31790e+03	2.27478e+02	5.33211e+00	9.70789e+00	-6.95529e-02	5.90719e+00	7.62522e+00	1.14520e+01	2.17593e+00	7.49038e+00	4.17256e+00	9.03264e+00	-1.26300e+00	4.99534e+00	6.46202e+00	1.05947e+01	9.60153e-01	6.06577e+00
1.31703e+03	2.27628e+02	5.31344e+00	9.72012e+00	-9.03934e-02	5.84648e+00	7.61006e+00	1.14521e+01	2.15871e+00	7.43142e+00	4.21325e+00	9.07448e+00	-1.22181e+00	5.02217e+00	6.50473e+00	1.06373e+01	1.00443e+00	6.13339e+00
1.31616e+03	2.27778e+02	5.33891e+00	9.76785e+00	-6.60006e-02	5.82724e+00	7.63753e+00	1.14735e+01	2.18600e+00	7.40732e+00	4.29839e+00	9.15003e+00	-1.13532e+00	5.08112e+00	6.59014e+00	1.06919e+01	1.09294e+00	6.18936e+00
1.31530e+03	2.27928e+02	5.21974e+00	9.68264e+00	-1.89871e-01	5.66536e+00	7.52407e+00	1.13749e+01	2.06609e+00	7.24726e+00	4.23793e+00	9.09157e+00	-1.19730e+00	4.99841e+00	6.53311e+00	1.06261e+01	1.03393e+00	6.11545e+00
1.31443e+03	2.28078e+02	5.19005e+00	9.67667e+00	-2.21980e-01	5.59104e+00	7.49748e+00	1.13400e+01	2.03710e+00	7.16927e+00	4.26765e+00	9.11239e+00	-1.16725e+00	5.00178e+00	6.56384e+00	1.06205e+01	1.06620e+00	6.11397e+00
1.31357e+03	2.28228e+02	5.15050e+00	9.67010e+00	-2.64259e-01	5.50813e+00	7.46181e+00	1.13242e+01	1.99820e+00	7.08733e+00	4.28770e+00	9.13580e+00	-1.14719e+00	5.00418e+00	6.58639e+00	1.06480e+01	1.08915e+00	6.14348e+00
1.31271e+03	2.28378e+02	5.05478e+00	9.61196e+00	-3.64043e-01	5.36977e+00	7.37149e+00	1.12619e+01	1.90239e+00	6.95298e+00	4.25145e+00	9.10747e+00	-1.18455e+00	4.95198e+00	6.55404e+00	1.06293e+01	1.05526e+00	6.12334e+00
1.31184e+03	2.28528e+02	4.99772e+00	9.58537e+00	-4.24221e-01	5.26851e+00	7.31880e+00	1.12189e+01	1.84598e+00	6.85239e+00	4.25428e+00	9.10988e+00	-1.18199e+00	4.93422e+00	6.55972e+00	1.06245e+01	1.06118e+00	6.12165e+00
1.31098e+03	2.28678e+02	4.95620e+00	9.57318e+00	-4.68519e-01	5.18247e+00	7.28151e+00	1.11894e+01	1.80559e+00	6.76694e+00	4.27302e+00	9.12719e+00	-1.16322e+00	4.93224e+00	6.58139e+00	1.06339e+01	1.08365e+00	6.13538e+00
1.31012e+03	2.28828e+02	4.96966e+00	9.60688e+00	-4.56512e-01	5.14986e+00	7.29756e+00	1.11912e+01	1.82102e+00	6.73086e+00	4.34707e+00	9.18941e+00	-1.08794e+00	4.98005e+00	6.65658e+00	1.06690e+01	1.16210e+00	6.18024e+00
1.30927e+03	2.28978e+02	4.74769e+00	9.43032e+00	-6.85320e-01	4.88518e+00	7.08407e+00	1.10159e+01	1.59724e+00	6.47500e+00	4.18490e+00	9.04244e+00	-1.25366e+00	4.80390e+00	6.50140e+00	1.05361e+01	1.00128e+00	6.04097e+00
1.30841e+03	2.29128e+02	4.87910e+00	9.57752e+00	-5.52715e-01	4.96881e+00	7.21470e+00	1.11314e+01	1.73162e+00	6.55071e+00	4.37723e+00	9.22021e+00	-1.05778e+00	4.97133e+00	6.69205e+00	1.06910e+01	1.19880e+00	6.21238e+00
1.30755e+03	2.29278e+02	4.81881e+00	9.54782e+00	-6.16067e-01	4.86201e+00	7.15752e+00	1.10848e+01	1.67064e+00	6.44240e+00	4.37703e+00	9.21994e+00	-1.05822e+00	4.94936e+00	6.69356e+00	1.06828e+01	1.20034e+00	6.20324e+00
1.30670e+03	2.29428e+02	4.64676e+00	9.41584e+00	-7.93565e-01	4.64421e+00	6.99058e+00	1.09464e+01	1.49563e+00	6.22738e+00	4.26468e+00	9.11705e+00	-1.17301e+00	4.81870e+00	6.58475e+00	1.05831e+01	1.08755e+00	6.09578e+00
1.30584e+03	2.29578e+02	4.79213e+00	9.57164e+00	-6.46558e-01	4.73949e+00	7.13260e+00	1.10607e+01	1.64214e+00	6.31012e+00	4.47032e+00	9.30170e+00	-9.63248e-01	4.99575e+00	6.78556e+00	1.07296e+01	1.29624e+00	6.26539e+00
1.30499e+03	2.29728e+02	4.52886e+00	9.35163e+00	-9.17098e-01	4.42856e+00	6.87518e+00	1.08325e+01	1.37337e+00	5.99954e+00	4.26643e+00	9.10934e+00	-1.17139e+00	4.76846e+00	6.58554e+00	1.05346e+01	1.08902e+00	6.04530e+00
1.30414e+03	2.29878e+02	4.57402e+00	9.41060e+00	-8.72491e-01	4.42142e+00	6.91826e+00	1.08479e+01	1.41705e+00	5.97656e+00	4.37135e+00	9.19559e+00	-1.06438e+00	4.83715e+00	6.68641e+00	1.05767e+01	1.19406e+00	6.08318e+00
1.30329e+03	2.30028e+02	4.50637e+00	9.37439e+00	-9.43079e-01	4.30565e+00	6.85158e+00	1.07952e+01	1.34661e+00	5.85727e+00	4.36342e+00	9.18866e+00	-1.07254e+00	4.80973e+00	6.67793e+00	1.05616e+01	1.18543e+00	6.07658e+00
1.30244e+03	2.30178e+02	4.40249e+00	9.30535e+00	-1.05060e+00	4.15391e+00	6.74933e+00	1.07135e+01	1.23932e+00	5.70343e+00	4.31923e+00	9.14891e+00	-1.11768e+00	4.74743e+00	6.63388e+00	1.05178e+01	1.13988e+00	6.03910e+00
1.30159e+03	2.30328e+02	4.33929e+00	9.27010e+00	-1.11655e+00	4.04129e+00	6.68637e+00	1.06547e+01	1.17301e+00	5.58426e+00	4.31567e+00	9.14207e+00	-1.12132e+00	4.72053e+00	6.62887e+00	1.04925e+01	1.13508e+00	6.02103e+00
1.30074e+03	2.30478e+02	4.32072e+00	9.26664e+00	-1.13691e+00	3.96884e+00	6.66611e+00	1.06044e+01	1.15125e+00	5.49326e+00	4.35657e+00	9.16506e+00	-1.07956e+00	4.72392e+00	6.66582e+00	1.04663e+01	1.17414e+00	5.99188e+00
1.29990e+03	2.30628e+02	4.26871e+00	9.23331e+00	-1.19132e+00	3.86418e+00	6.61305e+00	1.05289e+01	1.09567e+00	5.37357e+00	4.36402e+00	9.15849e+00	-1.07187e+00	4.69585e+00	6.67005e+00	1.04168e+01	1.17955e+00	5.93812e+00
1.29905e+03	2.30778e+02	4.08754e+00	9.09633e+00	-1.37756e+00	3.63446e+00	6.43477e+00	1.03913e+01	9.09491e-01	5.14171e+00	4.24264e+00	9.05154e+00	-1.19590e+00	4.55589e+00	6.55038e+00	1.03205e+01	1.05484e+00	5.82210e+00
1.29821e+03	2.30928e+02	4.16490e+00	9.18747e+00	-1.30012e+00	3.65888e+00	6.50859e+00	1.04412e+01	9.84929e-01	5.14829e+00	4.37935e+00	9.17037e+00	-1.05647e+00	4.65935e+00	6.68156e+00	1.04005e+01	1.19113e+00	5.90688e+00
1.29737e+03	2.31078e+02	4.09336e+00	9.12632e+00	-1.37431e+00	3.52939e+00	6.43526e+00	1.03190e+01	9.08961e-01	4.99145e+00	4.36712e+00	9.13437e+00	-1.06871e+00	4.60324e+00	6.66492e+00	1.02972e+01	1.17573e+00	5.80528e+00
1.29653e+03	2.31228e+02	3.92033e+00	8.99279e+00	-1.55206e+00	3.30674e+00	6.26436e+00	1.01755e+01	7.30869e-01	4.76429e+00	4.25394e+00	9.03005e+00	-1.18435e+00	4.46538e+00	6.55256e+00	1.01910e+01	1.05881e+00	5.67527e+00
1.29569e+03	2.31378e+02	3.87814e+00	8.96678e+00	-1.59635e+00	3.20992e+00	6.22044e+00	1.01035e+01	6.84949e-01	4.64854e+00	4.27115e+00	9.03045e+00	-1.16674e+00	4.44360e+00	6.56581e+00	1.01442e+01	1.07342e+00	5.62091e+00
1.29485e+03	2.31528e+02	4.02501e+00	9.11793e+00	-1.44837e+00	3.29561e+00	6.36208e+00	1.02027e+01	8.29467e-01	4.69724e+00	4.47685e+00	9.19528e+00	-9.57171e-01	4.58934e+00	6.76369e+00	1.02288e+01	1.27758e+00	5.68226e+00
1.29401e+03	2.31678e+02	3.77276e+00	8.91347e+00	-1.70680e+00	2.99117e+00	6.11388e+00	9.99889e+00	5.71082e-01	4.38470e+00	4.28481e+00	9.03355e+00	-1.15347e+00	4.36938e+00	6.57459e+00	1.01048e+01	1.08033e+00	5.46246e+00
1.29317e+03	2.31828e+02	4.07906e+00	9.21987e+00	-1.39622e+00	3.24857e+00	6.41268e+00	1.02601e+01	8.79114e-01	4.63036e+00	4.64936e+00	9.36337e+00	-7.81290e-01	4.70732e+00	6.92889e+00	1.03851e+01	1.44857e+00	5.79499e+00
1.29233e+03	2.31978e+02	3.72168e+00	8.92945e+00	-1.76145e+00	2.85486e+00	6.06260e+00	9.99887e+00	5.16820e-01	4.26783e+00	4.35296e+00	9.10412e+00	-1.08384e+00	4.42954e+00	6.63964e+00	1.01684e+01	1.14908e+00	5.62924e+00
1.29150e+03	2.32128e+02	3.67754e+00	8.91793e+00	-1.80764e+00	2.76769e+00	6.01859e+00	9.97589e+00	4.70995e-01	4.18979e+00	4.36856e+00	9.12072e+00	-1.06779e+00	4.44245e+00	6.65389e+00	1.01793e+01	1.16504e+00	5.70077e+00
1.29066e+03	2.32278e+02	3.73891e+00	8.99628e+00	-1.74655e+00	2.77895e+00	6.07733e+00	1.00208e+01	5.30907e-01	4.19118e+00	4.48908e+00	9.22530e+00	-9.44778e-01	4.53608e+00	6.76957e+00	1.02513e+01	1.28565e+00	5.79132e+00
1.28983e+03	2.32428e+02	3.52889e+00	8.84471e+00	-1.96185e+00	2.52235e+00	5.87163e+00	9.89511e+00	3.16295e-01	3.93948e+00	4.33968e+00	9.10461e+00	-1.09751e+00	4.38884e+00	6.62418e+00	1.01702e+01	1.13391e+00	5.71872e+00
1.28900e+03	2.32578e+02	3.51910e+00	8.87173e+00	-1.97317e+00	2.46982e+00	5.86167e+00	9.92236e+00	3.05019e-01	3.89640e+00	4.38941e+00	9.16002e+00	-1.04693e+00	4.42882e+00	6.67237e+00	1.02342e+01	1.18335e+00	5.80068e+00
1.28817e+03	2.32728e+02	3.49852e+00	8.89806e+00	-1.99571e+00	2.40425e+00	5.84187e+00	9.96945e+00	2.82214e-01	3.83586e+00	4.42843e+00	9.21582e+00	-1.00750e+00	4.46238e+00	6.71122e+00	1.03232e+01	1.22188e+00	5.88892e+00
1.28734e+03	2.32878e+02	3.40566e+00	8.85726e+00	-2.09167e+00	2.26752e+00	5.75094e+00	9.95376e+00	1.86407e-01	3.70839e+00	4.39550e+00	9.20504e+00	-1.04141e+00	4.42845e+00	6.67956e+00	1.03509e+01	1.18760e+00	5.92237e+00
1.28651e+03	2.33028e+02	3.28758e+00	8.79079e+00	-2.21314e+00	2.10572e+00	5.63489e+00	9.90943e+00	6.51303e-02	3.55672e+00	4.33748e+00	9.16858e+00	-1.10084e+00	4.37001e+00	6.62291e+00	1.03495e+01	1.12785e+00	5.93381e+00
1.28568e+03	2.33178e+02	3.25376e+00	8.79920e+00	-2.24893e+00	2.02745e+00	5.60125e+00	9.92841e+00	2.89386e-02	3.48495e+00	4.36312e+00	9.20561e+00	-1.07483e+00	4.39142e+00	6.64754e+00	1.04071e+01	1.15271e+00	6.01352e+00
1.28486e+03	2.33328e+02	3.31425e+00	8.89217e+00	-2.18895e+00	2.04086e+00	5.66001e+00	1.00205e+01	8.76504e-02	3.49653e+00	4.48233e+00	9.32560e+00	-9.53351e-01	4.49716e+00	6.76321e+00	1.05332e+01	1.27183e+00	6.15147e+00
1.28403e+03	2.33478e+02	3.14178e+00	8.77060e+00	-2.36562e+00	1.82065e+00	5.48986e+00	9.91477e+00	-8.92153e-02	3.27760e+00	4.37019e+00	9.23407e+00	-1.06805e+00	4.37468e+00	6.65281e+00	1.04693e+01	1.15625e+00	6.07549e+00
1.28321e+03	2.33628e+02	3.32148e+00	8.97061e+00	-2.18457e+00	1.95117e+00	5.66549e+00	1.01000e+01	8.96384e-02	3.39809e+00	4.60751e+00	9.45875e+00	-8.25935e-01	4.59010e+00	6.88335e+00	1.06820e+01	1.39465e+00	6.29793e+00
1.28238e+03	2.33778e+02	3.12218e+00	8.82264e+00	-2.38840e+00	1.70588e+00	5.46876e+00	9.96603e+00	-1.14111e-01	3.15841e+00	4.46870e+00	9.34096e+00	-9.67804e-01	4.44459e+00	6.74661e+00	1.05899e+01	1.25221e+00	6.20842e+00
1.28156e+03	2.33928e+02	2.93945e+00	8.68831e+00	-2.57521e+00	1.47839e+00	5.28806e+00	9.84159e+00	-3.00842e-01	2.93854e+00	4.34630e+00	9.23644e+00	-1.09273e+00	4.31761e+00	6.62560e+00	1.05060e+01	1.12666e+00	6.14253e+00
1.28074e+03	2.34078e+02	2.87519e+00	8.66226e+00	-2.64186e+00	1.36551e+00	5.22378e+00	9.81516e+00	-3.68481e-01	2.82103e+00	4.34138e+00	9.23824e+00	-1.09790e+00	4.29557e+00	6.61923e+00	1.05150e+01	1.11938e+00	6.14607e+00
1.27992e+03	2.34228e+02	2.78977e+00	8.61589e+00	-2.72996e+00	1.23155e+00	5.13861e+00	9.76820e+00	-4.57479e-01	2.68236e+00	4.31542e+00	9.21988e+00	-1.12453e+00	4.25205e+00	6.59217e+00	1.05037e+01	1.09071e+00	6.12729e+00
1.27910e+03	2.34378e+02	2.73100e+00	8.59366e+00	-2.79095e+00	1.12679e+00	5.07967e+00	9.74259e+00	-5.19205e-01	2.57765e+00	4.31581e+00	9.22507e+00	-1.12418e+00	4.23916e+00	6.59079e+00	1.05122e+01	1.08913e+00	6.14872e+00
1.27828e+03	2.34528e+02	2.85280e+00	8.73847e+00	-2.66886e+00	1.20257e+00	5.19856e+00	9.87258e+00	-3.98699e-01	2.64876e+00	4.49501e+00	9.39388e+00	-9.41357e-01	4.40002e+00	6.76418e+00	1.06680e+01	1.26866e+00	6.32440e+00
1.27747e+03	2.34678e+02	2.71980e+00	8.64672e+00	-2.80520e+00	1.02246e+00	5.06657e+00	9.78023e+00	-5.35585e-01	2.46575e+00	4.42165e+00	9.33048e+00	-1.01633e+00	4.31012e+00	6.69058e+00	1.06119e+01	1.19193e+00	6.26236e+00
1.27665e+03	2.34828e+02	2.56976e+00	8.53961e+00	-2.95876e+00	8.25490e-01	4.91782e+00	9.67490e+00	-6.89625e-01	2.26623e+00	4.33140e+00	9.25201e+00	-1.10853e+00	4.20351e+00	6.60050e+00	1.05436e+01	1.09808e+00	6.18465e+00
1.27583e+03	2.34978e+02	2.53574e+00	8.53929e+00	-2.99470e+00	7.44425e-01	4.88324e+00	9.66762e+00	-7.26577e-01	2.18033e+00	4.35609e+00	9.27817e+00	-1.08343e+00	4.20951e+00	6.62268e+00	1.05680e+01	1.12070e+00	6.20935e+00
1.27502e+03	2.35128e+02	2.27586e+00	8.32831e+00	-3.25934e+00	4.37875e-01	4.62586e+00	9.46119e+00	-9.91237e-01	1.87508e+00	4.15717e+00	9.09803e+00	-1.28632e+00	3.99777e+00	6.42596e+00	1.04034e+01	9.16923e-01	6.03936e+00
1.27421e+03	2.35278e+02	2.41988e+00	8.49249e+00	-3.11494e+00	5.34445e-01	4.76666e+00	9.60570e+00	-8.48650e-01	1.96254e+00	4.35814e+00	9.28517e+00	-1.08142e+00	4.17615e+00	6.62049e+00	1.05712e+01	1.11809e+00	6.22014e+00
1.27340e+03	2.35428e+02	2.39833e+00	8.50301e+00	-3.13824e+00	4.66685e-01	4.74445e+00	9.60669e+00	-8.72918e-01	1.88970e+00	4.39500e+00	9.32155e+00	-1.04389e+00	4.19376e+00	6.65450e+00	1.06023e+01	1.15306e+00	6.25360e+00
1.27259e+03	2.35578e+02	2.36438e+00	8.50226e+00	-3.17408e+00	3.91841e-01	4.71030e+00	9.59738e+00	-9.09046e-01	1.81950e+00	4.41932e+00	9.34655e+00	-1.01906e+00	4.20607e+00	6.67635e+00	1.06230e+01	1.17591e+00	6.29827e+00
1.27178e+03	2.35728e+02	2.32336e+00	8.49545e+00	-3.21724e+00	3.09325e-01	4.66953e+00	9.58321e+00	-9.52556e-01	1.73639e+00	4.43637e+00	9.36528e+00	-1.00178e+00	4.20601e+00	6.69122e+00	1.06384e+01	1.19101e+00	6.31678e+00
1.27097e+03	2.35878e+02	2.14841e+00	8.36455e+00	-3.39601e+00	9.45989e-02	4.49696e+00	9.45302e+00	-1.13080e+00	1.52458e+00	4.32075e+00	9.26258e+00	-1.11991e+00	4.07579e+00	6.57646e+00	1.05438e+01	1.07169e+00	6.21549e+00
1.27016e+03	2.36028e+02	2.05325e+00	8.30750e+00	-3.49404e+00	-3.88564e-02	4.40327e+00	9.39103e+00	-1.22847e+00	1.39304e+00	4.28387e+00	9.23191e+00	-1.15771e+00	4.02284e+00	6.53875e+00	1.05130e+01	1.03223e+00	6.18300e+00
1.26935e+03	2.36178e+02	1.82525e+00	8.12661e+00	-3.72645e+00	-3.04061e-01	4.17853e+00	9.21216e+00	-1.45995e+00	1.13245e+00	4.11546e+00	9.07997e+00	-1.32961e+00	3.84047e+00	6.37227e+00	1.03714e+01	8.59522e-01	6.03173e+00
1.26855e+03	2.36328e+02	1.76680e+00	8.10382e+00	-3.78733e+00	-3.97886e-01	4.12131e+00	9.18178e+00	-1.52032e+00	1.04276e+00	4.11467e+00	9.08312e+00	-1.33063e+00	3.82372e+00	6.37004e+00	1.03724e+01	8.56765e-01	6.03629e+00
1.26774e+03	2.36478e+02	1.77284e+00	8.14325e+00	-3.78307e+00	-4.26426e-01	4.12812e+00	9.21498e+00	-1.51564e+00	1.01804e+00	4.17754e+00	9.14539e+00	-1.26678e+00	3.87219e+00	6.43028e+00	1.04281e+01	9.18573e-01	6.09954e+00
1.26694e+03	2.36628e+02	1.61151e+00	8.02483e+00	-3.94799e+00	-6.21744e-01	3.96954e+00	9.09475e+00	-1.67943e+00	8.30214e-01	4.07496e+00	9.05462e+00	-1.37156e+00	3.75699e+00	6.32847e+00	1.03422e+01	8.12876e-01	6.01289e+00
1.26614e+03	2.36778e+02	1.78194e+00	8.21804e+00	-3.77757e+00	-4.83994e-01	4.13896e+00	9.27312e+00	-1.50889e+00	9.71724e-01	4.30019e+00	9.26723e+00	-1.14221e+00	3.96613e+00	6.54793e+00	1.05367e+01	1.03936e+00	6.22737e+00
1.26533e+03	2.36928e+02	1.47099e+00	7.96121e+00	-4.09381e+00	-8.30144e-01	3.83285e+00	9.02482e+00	-1.82345e+00	6.31722e-01	4.04982e+00	9.04160e+00	-1.39777e+00	3.70345e+00	6.30170e+00	1.03301e+01	7.83876e-01	6.00157e+00
1.26453e+03	2.37078e+02	1.33913e+00	7.87041e+00	-4.22893e+00	-9.95174e-01	3.70373e+00	8.92980e+00	-1.95728e+00	4.73675e-01	3.97641e+00	8.97838e+00	-1.47287e+00	3.61610e+00	6.22882e+00	1.02700e+01	7.07950e-01	5.93869e+00
1.26373e+03	2.37228e+02	1.29091e+00	7.85934e+00	-4.27957e+00	-1.07603e+00	3.65753e+00	8.91352e+00	-2.00656e+00	3.99260e-01	3.98573e+00	8.99218e+00	-1.46370e+00	3.61297e+00	6.23732e+00	1.02818e+01	7.16187e-01	5.95900e+00
1.26294e+03	2.37378e+02	1.03971e+00	7.65714e+00	-4.53519e+00	-1.36036e+00	3.41071e+00	8.71390e+00	-2.26010e+00	1.23419e-01	3.79460e+00	8.82062e+00	-1.65867e+00	3.41031e+00	6.04951e+00	1.01235e+01	5.21618e-01	5.79122e+00
1.26214e+03	2.37528e+02	1.08392e+00	7.73482e+00	-4.49262e+00	-1.34878e+00	3.45655e+00	8.78600e+00	-2.21617e+00	1.39373e-01	3.89551e+00	8.92219e+00	-1.55638e+00	3.49755e+00	6.14861e+00	1.02231e+01	6.22942e-01	5.89910e+00
1.26134e+03	2.37678e+02	1.12453e+00	7.80806e+00	-4.45371e+00	-1.34070e+00	3.49896e+00	8.85033e+00	-2.17580e+00	1.52040e-01	3.99285e+00	9.02053e+00	-1.45769e+00	3.58152e+00	6.24430e+00	1.03192e+01	7.20824e-01	6.00421e+00
1.26055e+03	2.37828e+02	1.08478e+00	7.81057e+00	-4.49590e+00	-1.41180e+00	3.46191e+00	8.85760e+00	-2.21606e+00	8.99619e-02	4.01106e+00	9.05263e+00	-1.43967e+00	3.59201e+00	6.26324e+00	1.03714e+01	7.38992e-01	6.06372e+00


==> data/ull_snr.txt <==
wlen	freq	k0_s1_p18	k0_s1_p18_o	k0_s3_p18	k0_s3_p18_o	k0_s1_p20	k0_s1_p20_o	k0_s3_p20	k0_s3_p20_o	k1_s1_p18	k1_s1_p18_o	k1_s3_p18	k1_s3_p18_o	k1_s1_p20	k1_s1_p20_o	k1_s3_p20	k1_s3_p20_o
1.62289e+03	1.84728e+02	1.74703e+01	1.90551e+01	1.50998e+01	1.67789e+01	1.81854e+01	1.87784e+01	1.62702e+01	1.72145e+01	1.76378e+01	1.82722e+01	1.53980e+01	1.64978e+01	1.83039e+01	1.88413e+01	1.65072e+01	1.72605e+01
1.62157e+03	1.84878e+02	1.74968e+01	1.90411e+01	1.51421e+01	1.67646e+01	1.82057e+01	1.87930e+01	1.63057e+01	1.72078e+01	1.76558e+01	1.82913e+01	1.54259e+01	1.65193e+01	1.83183e+01	1.88519e+01	1.65317e+01	1.72817e+01
1.62026e+03	1.85028e+02	1.75221e+01	1.90264e+01	1.51826e+01	1.67492e+01	1.82250e+01	1.88069e+01	1.63396e+01	1.72005e+01	1.76727e+01	1.83095e+01	1.54521e+01	1.65397e+01	1.83319e+01	1.88621e+01	1.65550e+01	1.73021e+01
1.61895e+03	1.85178e+02	1.75462e+01	1.90112e+01	1.52213e+01	1.67325e+01	1.82433e+01	1.88202e+01	1.63720e+01	1.71921e+01	1.76885e+01	1.83268e+01	1.54768e+01	1.65586e+01	1.83446e+01	1.88716e+01	1.65769e+01	1.73212e+01
1.61764e+03	1.85328e+02	1.75690e+01	1.89952e+01	1.52580e+01	1.67143e+01	1.82606e+01	1.88326e+01	1.64026e+01	1.71824e+01	1.77032e+01	1.83431e+01	1.54997e+01	1.65761e+01	1.83565e+01	1.88805e+01	1.65973e+01	1.73391e+01
1.61633e+03	1.85478e+02	1.75906e+01	1.89785e+01	1.52931e+01	1.66949e+01	1.82770e+01	1.88444e+01	1.64317e+01	1.71717e+01	1.77169e+01	1.83586e+01	1.55210e+01	1.65922e+01	1.83675e+01	1.88888e+01	1.66163e+01	1.73558e+01
1.61502e+03	1.85628e+02	1.76110e+01	1.89610e+01	1.53264e+01	1.66735e+01	1.82924e+01	1.88556e+01	1.64592e+01	1.71569e+01	1.77296e+01	1.83732e+01	1.55408e+01	1.66066e+01	1.83777e+01	1.88965e+01	1.66340e+01	1.73690e+01
1.61372e+03	1.85778e+02	1.76303e+01	1.89425e+01	1.53579e+01	1.66516e+01	1.83069e+01	1.88659e+01	1.64851e+01	1.71454e+01	1.77412e+01	1.83869e+01	1.55590e+01	1.66203e+01	1.83871e+01	1.89036e+01	1.66501e+01	1.73845e+01
1.61242e+03	1.85928e+02	1.76485e+01	1.89232e+01	1.53879e+01	1.66285e+01	1.83205e+01	1.88757e+01	1.65098e+01	1.71328e+01	1.77519e+01	1.83998e+01	1.55757e+01	1.66328e+01	1.83957e+01	1.89101e+01	1.66653e+01	1.73989e+01
1.61112e+03	1.86078e+02	1.76657e+01	1.89030e+01	1.54163e+01	1.66036e+01	1.83333e+01	1.88848e+01	1.65329e+01	1.71175e+01	1.77616e+01	1.84119e+01	1.55911e+01	1.66438e+01	1.84037e+01	1.89161e+01	1.66790e+01	1.74110e+01
1.60982e+03	1.86228e+02	1.76818e+01	1.88819e+01	1.54425e+01	1.65774e+01	1.83453e+01	1.88933e+01	1.65534e+01	1.71010e+01	1.77704e+01	1.84233e+01	1.56043e+01	1.66536e+01	1.84108e+01	1.89214e+01	1.66902e+01	1.74218e+01
1.60852e+03	1.86378e+02	1.76969e+01	1.88598e+01	1.54672e+01	1.65498e+01	1.83563e+01	1.89011e+01	1.65725e+01	1.70833e+01	1.77783e+01	1.84338e+01	1.56161e+01	1.66620e+01	1.84171e+01	1.89262e+01	1.67000e+01	1.74316e+01
1.60723e+03	1.86528e+02	1.77110e+01	1.88368e+01	1.54918e+01	1.65208e+01	1.83666e+01	1.89084e+01	1.65935e+01	1.70642e+01	1.77853e+01	1.84436e+01	1.56281e+01	1.66692e+01	1.84228e+01	1.89304e+01	1.67121e+01	1.74400e+01
1.60594e+03	1.86678e+02	1.77241e+01	1.88128e+01	1.55140e+01	1.64904e+01	1.83762e+01	1.89150e+01	1.66111e+01	1.70438e+01	1.77914e+01	1.84526e+01	1.56376e+01	1.66752e+01	1.84277e+01	1.89340e+01	1.67208e+01	1.74472e+01
1.60465e+03	1.86828e+02	1.77363e+01	1.87878e+01	1.55347e+01	1.64586e+01	1.83849e+01	1.89210e+01	1.66273e+01	1.70223e+01	1.77966e+01	1.84609e+01	1.56457e+01	1.66800e+01	1.84318e+01	1.89370e+01	1.67281e+01	1.74536e+01
1.60336e+03	1.86978e+02	1.77476e+01	1.87618e+01	1.55540e+01	1.64255e+01	1.83928e+01	1.89265e+01	1.66422e+01	1.69997e+01	1.78009e+01	1.84685e+01	1.56525e+01	1.66837e+01	1.84353e+01	1.89394e+01	1.67341e+01	1.74589e+01
1.60208e+03	1.87128e+02	1.77581e+01	1.87349e+01	1.55720e+01	1.63911e+01	1.84001e+01	1.89314e+01	1.66558e+01	1.69758e+01	1.78045e+01	1.84754e+01	1.56580e+01	1.66862e+01	1.84381e+01	1.89413e+01	1.67390e+01	1.74628e+01
1.60079e+03	1.87278e+02	1.77678e+01	1.87069e+01	1.55888e+01	1.63556e+01	1.84068e+01	1.89360e+01	1.66685e+01	1.69510e+01	1.78073e+01	1.84818e+01	1.56624e+01	1.66878e+01	1.84403e+01	1.89429e+01	1.67429e+01	1.74661e+01
1.59951e+03	1.87428e+02	1.77768e+01	1.86780e+01	1.56046e+01	1.63190e+01	1.84130e+01	1.89403e+01	1.66805e+01	1.69256e+01	1.78095e+01	1.84877e+01	1.56658e+01	1.66887e+01	1.84422e+01	1.89441e+01	1.67461e+01	1.74688e+01
1.59823e+03	1.87578e+02	1.77853e+01	1.86482e+01	1.56196e+01	1.62817e+01	1.84190e+01	1.89445e+01	1.66917e+01	1.69001e+01	1.78113e+01	1.84934e+01	1.56685e+01	1.66890e+01	1.84437e+01	1.89453e+01	1.67488e+01	1.74711e+01
1.59696e+03	1.87728e+02	1.77934e+01	1.86175e+01	1.56339e+01	1.62437e+01	1.84246e+01	1.89486e+01	1.67026e+01	1.68742e+01	1.78126e+01	1.84986e+01	1.56704e+01	1.66887e+01	1.84449e+01	1.89463e+01	1.67510e+01	1.74730e+01
1.59568e+03	1.87878e+02	1.78008e+01	1.85859e+01	1.56472e+01	1.62048e+01	1.84297e+01	1.89525e+01	1.67128e+01	1.68480e+01	1.78133e+01	1.85035e+01	1.56715e+01	1.66878e+01	1.84457e+01	1.89470e+01	1.67525e+01	1.74747e+01
1.59441e+03	1.88028e+02	1.78077e+01	1.85532e+01	1.56598e+01	1.61651e+01	1.84346e+01	1.89561e+01	1.67224e+01	1.68214e+01	1.78135e+01	1.85080e+01	1.56718e+01	1.66862e+01	1.84462e+01	1.89475e+01	1.67535e+01	1.74760e+01
1.59314e+03	1.88178e+02	1.78141e+01	1.85196e+01	1.56714e+01	1.61242e+01	1.84390e+01	1.89595e+01	1.67312e+01	1.67940e+01	1.78131e+01	1.85121e+01	1.56712e+01	1.66839e+01	1.84462e+01	1.89478e+01	1.67537e+01	1.74762e+01
1.59187e+03	1.88328e+02	1.78198e+01	1.84848e+01	1.56820e+01	1.60822e+01	1.84428e+01	1.89625e+01	1.67391e+01	1.67654e+01	1.78121e+01	1.85158e+01	1.56696e+01	1.66806e+01	1.84458e+01	1.89477e+01	1.67530e+01	1.74756e+01
1.59060e+03	1.88478e+02	1.78247e+01	1.84488e+01	1.56914e+01	1.60390e+01	1.84460e+01	1.89649e+01	1.67459e+01	1.67363e+01	1.78104e+01	1.85188e+01	1.56669e+01	1.66768e+01	1.84447e+01	1.89471e+01	1.67514e+01	1.74753e+01
1.58934e+03	1.88628e+02	1.78290e+01	1.84116e+01	1.56997e+01	1.59944e+01	1.84487e+01	1.89668e+01	1.67516e+01	1.67055e+01	1.78081e+01	1.85214e+01	1.56632e+01	1.66719e+01	1.84432e+01	1.89461e+01	1.67487e+01	1.74732e+01
1.58807e+03	1.88778e+02	1.78326e+01	1.83730e+01	1.57070e+01	1.59486e+01	1.84508e+01	1.89682e+01	1.67562e+01	1.66737e+01	1.78051e+01	1.85234e+01	1.56585e+01	1.66662e+01	1.84411e+01	1.89447e+01	1.67450e+01	1.74706e+01
1.58681e+03	1.88928e+02	1.78355e+01	1.83332e+01	1.57132e+01	1.59012e+01	1.84523e+01	1.89691e+01	1.67603e+01	1.66405e+01	1.78014e+01	1.85248e+01	1.56527e+01	1.66594e+01	1.84383e+01	1.89426e+01	1.67408e+01	1.74670e+01
1.58555e+03	1.89078e+02	1.78377e+01	1.82920e+01	1.57183e+01	1.58522e+01	1.84532e+01	1.89696e+01	1.67629e+01	1.66046e+01	1.77970e+01	1.85257e+01	1.56457e+01	1.66513e+01	1.84349e+01	1.89400e+01	1.67351e+01	1.74613e+01
1.58430e+03	1.89228e+02	1.78393e+01	1.82494e+01	1.57224e+01	1.58018e+01	1.84536e+01	1.89696e+01	1.67646e+01	1.65675e+01	1.77919e+01	1.85260e+01	1.56376e+01	1.66423e+01	1.84310e+01	1.89370e+01	1.67283e+01	1.74546e+01
1.58304e+03	1.89378e+02	1.78403e+01	1.82056e+01	1.57255e+01	1.57506e+01	1.84535e+01	1.89692e+01	1.67654e+01	1.65327e+01	1.77862e+01	1.85259e+01	1.56285e+01	1.66327e+01	1.84264e+01	1.89335e+01	1.67205e+01	1.74485e+01
1.58179e+03	1.89528e+02	1.78407e+01	1.81602e+01	1.57276e+01	1.56976e+01	1.84527e+01	1.89684e+01	1.67651e+01	1.64943e+01	1.77797e+01	1.85252e+01	1.56183e+01	1.66219e+01	1.84213e+01	1.89295e+01	1.67115e+01	1.74405e+01
1.58054e+03	1.89678e+02	1.78404e+01	1.81135e+01	1.57286e+01	1.56431e+01	1.84515e+01	1.89670e+01	1.67639e+01	1.64543e+01	1.77726e+01	1.85239e+01	1.56069e+01	1.66101e+01	1.84155e+01	1.89249e+01	1.67015e+01	1.74316e+01
1.57929e+03	1.89828e+02	1.78394e+01	1.80654e+01	1.57286e+01	1.55869e+01	1.84496e+01	1.89652e+01	1.67617e+01	1.64128e+01	1.77646e+01	1.85221e+01	1.55942e+01	1.65972e+01	1.84089e+01	1.89196e+01	1.66902e+01	1.74213e+01
1.57804e+03	1.89978e+02	1.78377e+01	1.80156e+01	1.57274e+01	1.55288e+01	1.84469e+01	1.89626e+01	1.67580e+01	1.63689e+01	1.77558e+01	1.85195e+01	1.55801e+01	1.65829e+01	1.84015e+01	1.89134e+01	1.66772e+01	1.74090e+01
1.57680e+03	1.90128e+02	1.78351e+01	1.79642e+01	1.57247e+01	1.54684e+01	1.84434e+01	1.89593e+01	1.67528e+01	1.63223e+01	1.77459e+01	1.85162e+01	1.55643e+01	1.65669e+01	1.83931e+01	1.89063e+01	1.66624e+01	1.73947e+01
1.57555e+03	1.90278e+02	1.78316e+01	1.79111e+01	1.57206e+01	1.54059e+01	1.84391e+01	1.89552e+01	1.67460e+01	1.62731e+01	1.77351e+01	1.85120e+01	1.55469e+01	1.65495e+01	1.83836e+01	1.88982e+01	1.66458e+01	1.73786e+01
1.57431e+03	1.90428e+02	1.78274e+01	1.78563e+01	1.57153e+01	1.53414e+01	1.84340e+01	1.89503e+01	1.67380e+01	1.62216e+01	1.77233e+01	1.85071e+01	1.55280e+01	1.65306e+01	1.83733e+01	1.88891e+01	1.66275e+01	1.73607e+01
1.57307e+03	1.90578e+02	1.78228e+01	1.78002e+01	1.57093e+01	1.52755e+01	1.84286e+01	1.89453e+01	1.67293e+01	1.61684e+01	1.77109e+01	1.85019e+01	1.55081e+01	1.65108e+01	1.83624e+01	1.88796e+01	1.66082e+01	1.73418e+01
1.57184e+03	1.90728e+02	1.78180e+01	1.77430e+01	1.57032e+01	1.52089e+01	1.84232e+01	1.89404e+01	1.67206e+01	1.61156e+01	1.76984e+01	1.84966e+01	1.54879e+01	1.64909e+01	1.83515e+01	1.88701e+01	1.65888e+01	1.73230e+01
1.57060e+03	1.90878e+02	1.78135e+01	1.76850e+01	1.56973e+01	1.51427e+01	1.84182e+01	1.89362e+01	1.67127e+01	1.60641e+01	1.76859e+01	1.84917e+01	1.54679e+01	1.64714e+01	1.83408e+01	1.88612e+01	1.65701e+01	1.73051e+01
1.56937e+03	1.91028e+02	1.78092e+01	1.76264e+01	1.56921e+01	1.50767e+01	1.84138e+01	1.89326e+01	1.67061e+01	1.60143e+01	1.76736e+01	1.84873e+01	1.54483e+01	1.64525e+01	1.83307e+01	1.88528e+01	1.65521e+01	1.72885e+01
1.56814e+03	1.91178e+02	1.78052e+01	1.75672e+01	1.56873e+01	1.50109e+01	1.84098e+01	1.89301e+01	1.67003e+01	1.59657e+01	1.76614e+01	1.84832e+01	1.54288e+01	1.64340e+01	1.83208e+01	1.88450e+01	1.65348e+01	1.72729e+01
1.56323e+03	1.91778e+02	1.84599e+01	1.89415e+01	1.68977e+01	1.78119e+01	1.88858e+01	1.95106e+01	1.76485e+01	1.77870e+01	1.84058e+01	1.87832e+01	1.68162e+01	1.75160e+01	1.88516e+01	1.92068e+01	1.75868e+01	1.80959e+01
1.56201e+03	1.91928e+02	1.84605e+01	1.89409e+01	1.68986e+01	1.78162e+01	1.88864e+01	1.94947e+01	1.76488e+01	1.78502e+01	1.84084e+01	1.87829e+01	1.68204e+01	1.75193e+01	1.88534e+01	1.92079e+01	1.75897e+01	1.80980e+01
1.56079e+03	1.92078e+02	1.84608e+01	1.89401e+01	1.68990e+01	1.78200e+01	1.88868e+01	1.94792e+01	1.76487e+01	1.79114e+01	1.84107e+01	1.87824e+01	1.68242e+01	1.75222e+01	1.88551e+01	1.92089e+01	1.75924e+01	1.80997e+01
1.55957e+03	1.92228e+02	1.84609e+01	1.89392e+01	1.68991e+01	1.78237e+01	1.88870e+01	1.94632e+01	1.76485e+01	1.79705e+01	1.84127e+01	1.87817e+01	1.68276e+01	1.75249e+01	1.88565e+01	1.92098e+01	1.75947e+01	1.81013e+01
1.55835e+03	1.92378e+02	1.84608e+01	1.89382e+01	1.68988e+01	1.78272e+01	1.88872e+01	1.94467e+01	1.76481e+01	1.80274e+01	1.84146e+01	1.87810e+01	1.68307e+01	1.75272e+01	1.88579e+01	1.92106e+01	1.75970e+01	1.81027e+01
1.55714e+03	1.92528e+02	1.84605e+01	1.89371e+01	1.68982e+01	1.78306e+01	1.88872e+01	1.94297e+01	1.76473e+01	1.80828e+01	1.84163e+01	1.87801e+01	1.68335e+01	1.75295e+01	1.88592e+01	1.92114e+01	1.75989e+01	1.81044e+01
1.55593e+03	1.92678e+02	1.84601e+01	1.89358e+01	1.68974e+01	1.78336e+01	1.88871e+01	1.94121e+01	1.76466e+01	1.81364e+01	1.84178e+01	1.87791e+01	1.68360e+01	1.75314e+01	1.88603e+01	1.92121e+01	1.76009e+01	1.81055e+01
1.55472e+03	1.92828e+02	1.84594e+01	1.89343e+01	1.68961e+01	1.78363e+01	1.88869e+01	1.93937e+01	1.76455e+01	1.81877e+01	1.84191e+01	1.87780e+01	1.68382e+01	1.75329e+01	1.88613e+01	1.92127e+01	1.76025e+01	1.81059e+01
1.55351e+03	1.92978e+02	1.84585e+01	1.89327e+01	1.68945e+01	1.78388e+01	1.88865e+01	1.93748e+01	1.76441e+01	1.82377e+01	1.84203e+01	1.87767e+01	1.68400e+01	1.75346e+01	1.88622e+01	1.92133e+01	1.76039e+01	1.81078e+01
1.55230e+03	1.93128e+02	1.84574e+01	1.89310e+01	1.68925e+01	1.78412e+01	1.88859e+01	1.93550e+01	1.76424e+01	1.82864e+01	1.84212e+01	1.87753e+01	1.68415e+01	1.75361e+01	1.88630e+01	1.92138e+01	1.76050e+01	1.81095e+01
1.55110e+03	1.93278e+02	1.84561e+01	1.89290e+01	1.68902e+01	1.78431e+01	1.88852e+01	1.93345e+01	1.76404e+01	1.83330e+01	1.84219e+01	1.87738e+01	1.68427e+01	1.75372e+01	1.88636e+01	1.92142e+01	1.76060e+01	1.81104e+01
1.54990e+03	1.93428e+02	1.84545e+01	1.89268e+01	1.68874e+01	1.78449e+01	1.88843e+01	1.93132e+01	1.76382e+01	1.83777e+01	1.84225e+01	1.87720e+01	1.68436e+01	1.75380e+01	1.88641e+01	1.92144e+01	1.76068e+01	1.81113e+01
1.54869e+03	1.93578e+02	1.84527e+01	1.89245e+01	1.68842e+01	1.78462e+01	1.88832e+01	1.92910e+01	1.76356e+01	1.84211e+01	1.84228e+01	1.87701e+01	1.68441e+01	1.75385e+01	1.88644e+01	1.92146e+01	1.76072e+01	1.81118e+01
1.54750e+03	1.93728e+02	1.84507e+01	1.89219e+01	1.68806e+01	1.78471e+01	1.88820e+01	1.92678e+01	1.76326e+01	1.84622e+01	1.84229e+01	1.87681e+01	1.68442e+01	1.75385e+01	1.88645e+01	1.92147e+01	1.76074e+01	1.81111e+01
1.54630e+03	1.93878e+02	1.84484e+01	1.89192e+01	1.68765e+01	1.78477e+01	1.88805e+01	1.92438e+01	1.76291e+01	1.85011e+01	1.84229e+01	1.87658e+01	1.68440e+01	1.75384e+01	1.88646e+01	1.92147e+01	1.76073e+01	1.81115e+01
1.54510e+03	1.94028e+02	1.84460e+01	1.89163e+01	1.68721e+01	1.78481e+01	1.88789e+01	1.92188e+01	1.76253e+01	1.85402e+01	1.84226e+01	1.87635e+01	1.68435e+01	1.75382e+01	1.88645e+01	1.92145e+01	1.76069e+01	1.81117e+01
1.54391e+03	1.94178e+02	1.84433e+01	1.89131e+01	1.68673e+01	1.78472e+01	1.88771e+01	1.91928e+01	1.76212e+01	1.85746e+01	1.84222e+01	1.87609e+01	1.68427e+01	1.75364e+01	1.88643e+01	1.92142e+01	1.76063e+01	1.81072e+01
1.54272e+03	1.94328e+02	1.84404e+01	1.89099e+01	1.68622e+01	1.78474e+01	1.88752e+01	1.91659e+01	1.76168e+01	1.86102e+01	1.84217e+01	1.87583e+01	1.68417e+01	1.75362e+01	1.88640e+01	1.92140e+01	1.76055e+01	1.81087e+01
1.54153e+03	1.94478e+02	1.84374e+01	1.89065e+01	1.68567e+01	1.78474e+01	1.88731e+01	1.91379e+01	1.76121e+01	1.86450e+01	1.84210e+01	1.87555e+01	1.68404e+01	1.75358e+01	1.88636e+01	1.92137e+01	1.76045e+01	1.81101e+01
1.54034e+03	1.94628e+02	1.84341e+01	1.89028e+01	1.68508e+01	1.78467e+01	1.88708e+01	1.91088e+01	1.76071e+01	1.86769e+01	1.84201e+01	1.87526e+01	1.68388e+01	1.75345e+01	1.88630e+01	1.92133e+01	1.76033e+01	1.81091e+01
1.53915e+03	1.94778e+02	1.84306e+01	1.88990e+01	1.68445e+01	1.78458e+01	1.88684e+01	1.90786e+01	1.76016e+01	1.87077e+01	1.84191e+01	1.87496e+01	1.68369e+01	1.75332e+01	1.88624e+01	1.92128e+01	1.76017e+01	1.81081e+01
1.53797e+03	1.94928e+02	1.84269e+01	1.88950e+01	1.68379e+01	1.78446e+01	1.88658e+01	1.90471e+01	1.75959e+01	1.87371e+01	1.84179e+01	1.87463e+01	1.68348e+01	1.75316e+01	1.88616e+01	1.92121e+01	1.76001e+01	1.81071e+01
1.53679e+03	1.95078e+02	1.84229e+01	1.88908e+01	1.68309e+01	1.78432e+01	1.88630e+01	1.90145e+01	1.75898e+01	1.87649e+01	1.84165e+01	1.87429e+01	1.68323e+01	1.75297e+01	1.88607e+01	1.92115e+01	1.75983e+01	1.81059e+01
1.53561e+03	1.95228e+02	1.84187e+01	1.88864e+01	1.68233e+01	1.78415e+01	1.88600e+01	1.89806e+01	1.75830e+01	1.87914e+01	1.84149e+01	1.87392e+01	1.68294e+01	1.75275e+01	1.88595e+01	1.92105e+01	1.75958e+01	1.81042e+01
1.53443e+03	1.95378e+02	1.84143e+01	1.88818e+01	1.68155e+01	1.78396e+01	1.88567e+01	1.89454e+01	1.75762e+01	1.88166e+01	1.84130e+01	1.87354e+01	1.68263e+01	1.75251e+01	1.88582e+01	1.92096e+01	1.75933e+01	1.81022e+01
1.53325e+03	1.95528e+02	1.84096e+01	1.88770e+01	1.68072e+01	1.78371e+01	1.88533e+01	1.89089e+01	1.75688e+01	1.88402e+01	1.84110e+01	1.87314e+01	1.68228e+01	1.75223e+01	1.88567e+01	1.92085e+01	1.75904e+01	1.80998e+01
1.53207e+03	1.95678e+02	1.84047e+01	1.88720e+01	1.67985e+01	1.78350e+01	1.88496e+01	1.88709e+01	1.75610e+01	1.88642e+01	1.84087e+01	1.87271e+01	1.68189e+01	1.75192e+01	1.88551e+01	1.92073e+01	1.75872e+01	1.80970e+01
1.53090e+03	1.95828e+02	1.83995e+01	1.88669e+01	1.67892e+01	1.78326e+01	1.88457e+01	1.88312e+01	1.75527e+01	1.88969e+01	1.84062e+01	1.87225e+01	1.68146e+01	1.75160e+01	1.88532e+01	1.92060e+01	1.75835e+01	1.80944e+01
1.52622e+03	1.96428e+02	1.70781e+01	1.84762e+01	1.43814e+01	1.51713e+01	1.78787e+01	1.85762e+01	1.56577e+01	1.61357e+01	1.67421e+01	1.73944e+01	1.38178e+01	1.45011e+01	1.76330e+01	1.83326e+01	1.51715e+01	1.61615e+01
1.52506e+03	1.96578e+02	1.70748e+01	1.84488e+01	1.43724e+01	1.51663e+01	1.78778e+01	1.85755e+01	1.56530e+01	1.61489e+01	1.67493e+01	1.74023e+01	1.38274e+01	1.45104e+01	1.76404e+01	1.83399e+01	1.51826e+01	1.61742e+01
1.52390e+03	1.96728e+02	1.70713e+01	1.84210e+01	1.43632e+01	1.51611e+01	1.78766e+01	1.85748e+01	1.56481e+01	1.61627e+01	1.67564e+01	1.74101e+01	1.38368e+01	1.45196e+01	1.76476e+01	1.83474e+01	1.51936e+01	1.61867e+01
1.52274e+03	1.96878e+02	1.70675e+01	1.83926e+01	1.43535e+01	1.51556e+01	1.78752e+01	1.85737e+01	1.56426e+01	1.61755e+01	1.67632e+01	1.74176e+01	1.38460e+01	1.45285e+01	1.76547e+01	1.83545e+01	1.52043e+01	1.61984e+01
1.52158e+03	1.97028e+02	1.70635e+01	1.83636e+01	1.43434e+01	1.51496e+01	1.78736e+01	1.85723e+01	1.56367e+01	1.61875e+01	1.67698e+01	1.74249e+01	1.38548e+01	1.45371e+01	1.76616e+01	1.83614e+01	1.52147e+01	1.62100e+01
1.52042e+03	1.97178e+02	1.70591e+01	1.83339e+01	1.43329e+01	1.51433e+01	1.78717e+01	1.85705e+01	1.56303e+01	1.61991e+01	1.67761e+01	1.74319e+01	1.38633e+01	1.45452e+01	1.76682e+01	1.83682e+01	1.52248e+01	1.62211e+01
1.51926e+03	1.97328e+02	1.70544e+01	1.83034e+01	1.43217e+01	1.51363e+01	1.78693e+01	1.85682e+01	1.56231e+01	1.62097e+01	1.67822e+01	1.74385e+01	1.38713e+01	1.45529e+01	1.76745e+01	1.83746e+01	1.52341e+01	1.62315e+01
1.51811e+03	1.97478e+02	1.70492e+01	1.82721e+01	1.43101e+01	1.51287e+01	1.78666e+01	1.85653e+01	1.56155e+01	1.62194e+01	1.67879e+01	1.74447e+01	1.38791e+01	1.45600e+01	1.76805e+01	1.83804e+01	1.52433e+01	1.62415e+01
1.51696e+03	1.97628e+02	1.70437e+01	1.82399e+01	1.42979e+01	1.51202e+01	1.78634e+01	1.85619e+01	1.56073e+01	1.62279e+01	1.67933e+01	1.74505e+01	1.38863e+01	1.45662e+01	1.76862e+01	1.83861e+01	1.52520e+01	1.62501e+01
1.51581e+03	1.97778e+02	1.70378e+01	1.82069e+01	1.42851e+01	1.51115e+01	1.78599e+01	1.85579e+01	1.55983e+01	1.62361e+01	1.67984e+01	1.74558e+01	1.38931e+01	1.45723e+01	1.76915e+01	1.83914e+01	1.52601e+01	1.62589e+01
1.51466e+03	1.97928e+02	1.70316e+01	1.81731e+01	1.42718e+01	1.51024e+01	1.78560e+01	1.85536e+01	1.55887e+01	1.62438e+01	1.68032e+01	1.74607e+01	1.38994e+01	1.45778e+01	1.76965e+01	1.83962e+01	1.52677e+01	1.62672e+01
1.51351e+03	1.98078e+02	1.70250e+01	1.81387e+01	1.42580e+01	1.50926e+01	1.78518e+01	1.85489e+01	1.55785e+01	1.62506e+01	1.68076e+01	1.74653e+01	1.39053e+01	1.45828e+01	1.77012e+01	1.84008e+01	1.52748e+01	1.62743e+01
1.51237e+03	1.98228e+02	1.70180e+01	1.81035e+01	1.42436e+01	1.50824e+01	1.78472e+01	1.85437e+01	1.55676e+01	1.62567e+01	1.68116e+01	1.74695e+01	1.39106e+01	1.45871e+01	1.77054e+01	1.84050e+01	1.52810e+01	1.62807e+01
1.51122e+03	1.98378e+02	1.70106e+01	1.80675e+01	1.42286e+01	1.50716e+01	1.78421e+01	1.85382e+01	1.55560e+01	1.62622e+01	1.68153e+01	1.74731e+01	1.39154e+01	1.45908e+01	1.77093e+01	1.84086e+01	1.52867e+01	1.62863e+01
1.51008e+03	1.98528e+02	1.70028e+01	1.80308e+01	1.42131e+01	1.50602e+01	1.78366e+01	1.85322e+01	1.55438e+01	1.62662e+01	1.68184e+01	1.74762e+01	1.39195e+01	1.45935e+01	1.77125e+01	1.84117e+01	1.52915e+01	1.62897e+01
1.50894e+03	1.98678e+02	1.69945e+01	1.79932e+01	1.41969e+01	1.50482e+01	1.78304e+01	1.85256e+01	1.55306e+01	1.62702e+01	1.68209e+01	1.74785e+01	1.39227e+01	1.45956e+01	1.77150e+01	1.84139e+01	1.52952e+01	1.62936e+01
1.50780e+03	1.98828e+02	1.69855e+01	1.79546e+01	1.41797e+01	1.50353e+01	1.78235e+01	1.85185e+01	1.55162e+01	1.62729e+01	1.68226e+01	1.74798e+01	1.39248e+01	1.45963e+01	1.77165e+01	1.84153e+01	1.52973e+01	1.62958e+01
1.50666e+03	1.98978e+02	1.69757e+01	1.79147e+01	1.41615e+01	1.50211e+01	1.78157e+01	1.85105e+01	1.55003e+01	1.62736e+01	1.68233e+01	1.74799e+01	1.39255e+01	1.45952e+01	1.77169e+01	1.84153e+01	1.52975e+01	1.62949e+01
1.50553e+03	1.99128e+02	1.69649e+01	1.78731e+01	1.41418e+01	1.50051e+01	1.78067e+01	1.85014e+01	1.54826e+01	1.62723e+01	1.68228e+01	1.74784e+01	1.39244e+01	1.45919e+01	1.77158e+01	1.84135e+01	1.52953e+01	1.62916e+01
1.50440e+03	1.99278e+02	1.69532e+01	1.78297e+01	1.41207e+01	1.49874e+01	1.77966e+01	1.84914e+01	1.54630e+01	1.62685e+01	1.68211e+01	1.74756e+01	1.39214e+01	1.45861e+01	1.77133e+01	1.84104e+01	1.52906e+01	1.62846e+01
1.50327e+03	1.99428e+02	1.69409e+01	1.77852e+01	1.40988e+01	1.49687e+01	1.77858e+01	1.84808e+01	1.54423e+01	1.62640e+01	1.68186e+01	1.74718e+01	1.39175e+01	1.45794e+01	1.77099e+01	1.84063e+01	1.52846e+01	1.62772e+01
1.50214e+03	1.99578e+02	1.69286e+01	1.77405e+01	1.40771e+01	1.49505e+01	1.77751e+01	1.84703e+01	1.54220e+01	1.62597e+01	1.68163e+01	1.74683e+01	1.39137e+01	1.45730e+01	1.77067e+01	1.84025e+01	1.52789e+01	1.62700e+01
1.50101e+03	1.99728e+02	1.69168e+01	1.76966e+01	1.40562e+01	1.49337e+01	1.77650e+01	1.84605e+01	1.54028e+01	1.62569e+01	1.68146e+01	1.74656e+01	1.39110e+01	1.45681e+01	1.77043e+01	1.83995e+01	1.52747e+01	1.62642e+01
1.49988e+03	1.99878e+02	1.69055e+01	1.76534e+01	1.40361e+01	1.49184e+01	1.77556e+01	1.84515e+01	1.53848e+01	1.62545e+01	1.68134e+01	1.74637e+01	1.39093e+01	1.45646e+01	1.77026e+01	1.83975e+01	1.52718e+01	1.62603e+01
1.49876e+03	2.00028e+02	1.68945e+01	1.76106e+01	1.40165e+01	1.49040e+01	1.77465e+01	1.84428e+01	1.53676e+01	1.62551e+01	1.68126e+01	1.74622e+01	1.39081e+01	1.45621e+01	1.77013e+01	1.83958e+01	1.52698e+01	1.62573e+01
1.49763e+03	2.00178e+02	1.68836e+01	1.75681e+01	1.39972e+01	1.48902e+01	1.77376e+01	1.84345e+01	1.53507e+01	1.62550e+01	1.68119e+01	1.74611e+01	1.39072e+01	1.45600e+01	1.77001e+01	1.83945e+01	1.52681e+01	1.62546e+01
1.49651e+03	2.00328e+02	1.68727e+01	1.75256e+01	1.39781e+01	1.48768e+01	1.77288e+01	1.84263e+01	1.53342e+01	1.62552e+01	1.68112e+01	1.74599e+01	1.39064e+01	1.45582e+01	1.76991e+01	1.83930e+01	1.52667e+01	1.62522e+01
1.49539e+03	2.00478e+02	1.68618e+01	1.74827e+01	1.39590e+01	1.48636e+01	1.77200e+01	1.84183e+01	1.53178e+01	1.62558e+01	1.68105e+01	1.74588e+01	1.39055e+01	1.45567e+01	1.76980e+01	1.83918e+01	1.52654e+01	1.62506e+01
1.49427e+03	2.00628e+02	1.68509e+01	1.74394e+01	1.39399e+01	1.48503e+01	1.77112e+01	1.84104e+01	1.53013e+01	1.62560e+01	1.68097e+01	1.74576e+01	1.39046e+01	1.45550e+01	1.76968e+01	1.83905e+01	1.52638e+01	1.62483e+01
1.49316e+03	2.00778e+02	1.68398e+01	1.73956e+01	1.39207e+01	1.48369e+01	1.77023e+01	1.84025e+01	1.52849e+01	1.62560e+01	1.68088e+01	1.74564e+01	1.39036e+01	1.45533e+01	1.76955e+01	1.83889e+01	1.52623e+01	1.62461e+01
1.49204e+03	2.00928e+02	1.68288e+01	1.73512e+01	1.39014e+01	1.48234e+01	1.76934e+01	1.83946e+01	1.52686e+01	1.62563e+01	1.68078e+01	1.74551e+01	1.39024e+01	1.45517e+01	1.76942e+01	1.83874e+01	1.52607e+01	1.62444e+01
1.49093e+03	2.01078e+02	1.68176e+01	1.73064e+01	1.38822e+01	1.48099e+01	1.76845e+01	1.83869e+01	1.52523e+01	1.62566e+01	1.68067e+01	1.74540e+01	1.39012e+01	1.45501e+01	1.76929e+01	1.83860e+01	1.52590e+01	1.62427e+01
1.48982e+03	2.01228e+02	1.68064e+01	1.72609e+01	1.38628e+01	1.47961e+01	1.76756e+01	1.83793e+01	1.52359e+01	1.62559e+01	1.68055e+01	1.74527e+01	1.38998e+01	1.45481e+01	1.76914e+01	1.83846e+01	1.52573e+01	1.62399e+01
1.48871e+03	2.01378e+02	1.67952e+01	1.72148e+01	1.38435e+01	1.47823e+01	1.76667e+01	1.83718e+01	1.52196e+01	1.62561e+01	1.68043e+01	1.74516e+01	1.38983e+01	1.45466e+01	1.76900e+01	1.83832e+01	1.52555e+01	1.62386e+01
1.48760e+03	2.01528e+02	1.67840e+01	1.71681e+01	1.38242e+01	1.47684e+01	1.76578e+01	1.83644e+01	1.52035e+01	1.62558e+01	1.68030e+01	1.74505e+01	1.38969e+01	1.45449e+01	1.76886e+01	1.83818e+01	1.52537e+01	1.62367e+01
1.48649e+03	2.01678e+02	1.67727e+01	1.71209e+01	1.38048e+01	1.47543e+01	1.76490e+01	1.83572e+01	1.51873e+01	1.62551e+01	1.68018e+01	1.74494e+01	1.38953e+01	1.45432e+01	1.76872e+01	1.83805e+01	1.52519e+01	1.62342e+01
1.48539e+03	2.01828e+02	1.67615e+01	1.70731e+01	1.37855e+01	1.47403e+01	1.76403e+01	1.83502e+01	1.51714e+01	1.62551e+01	1.68004e+01	1.74485e+01	1.38937e+01	1.45418e+01	1.76858e+01	1.83791e+01	1.52502e+01	1.62329e+01
1.48429e+03	2.01978e+02	1.67503e+01	1.70248e+01	1.37663e+01	1.47262e+01	1.76316e+01	1.83435e+01	1.51556e+01	1.62548e+01	1.67991e+01	1.74476e+01	1.38921e+01	1.45402e+01	1.76844e+01	1.83779e+01	1.52485e+01	1.62310e+01
1.48318e+03	2.02128e+02	1.67391e+01	1.69759e+01	1.37471e+01	1.47122e+01	1.76230e+01	1.83371e+01	1.51400e+01	1.62551e+01	1.67977e+01	1.74469e+01	1.38904e+01	1.45391e+01	1.76831e+01	1.83768e+01	1.52469e+01	1.62304e+01
1.48208e+03	2.02278e+02	1.67279e+01	1.69263e+01	1.37279e+01	1.46979e+01	1.76145e+01	1.83309e+01	1.51244e+01	1.62552e+01	1.67963e+01	1.74462e+01	1.38886e+01	1.45379e+01	1.76817e+01	1.83758e+01	1.52451e+01	1.62291e+01
1.48099e+03	2.02428e+02	1.67166e+01	1.68760e+01	1.37085e+01	1.46836e+01	1.76060e+01	1.83249e+01	1.51088e+01	1.62553e+01	1.67948e+01	1.74457e+01	1.38867e+01	1.45367e+01	1.76803e+01	1.83748e+01	1.52432e+01	1.62280e+01
1.47989e+03	2.02578e+02	1.67053e+01	1.68247e+01	1.36891e+01	1.46687e+01	1.75974e+01	1.83189e+01	1.50931e+01	1.62550e+01	1.67932e+01	1.74450e+01	1.38845e+01	1.45351e+01	1.76788e+01	1.83737e+01	1.52412e+01	1.62264e+01
1.47879e+03	2.02728e+02	1.66938e+01	1.67723e+01	1.36695e+01	1.46534e+01	1.75888e+01	1.83128e+01	1.50772e+01	1.62542e+01	1.67915e+01	1.74443e+01	1.38822e+01	1.45335e+01	1.76772e+01	1.83725e+01	1.52389e+01	1.62250e+01
1.47770e+03	2.02878e+02	1.66822e+01	1.67190e+01	1.36498e+01	1.46378e+01	1.75801e+01	1.83067e+01	1.50614e+01	1.62528e+01	1.67897e+01	1.74436e+01	1.38798e+01	1.45316e+01	1.76756e+01	1.83715e+01	1.52368e+01	1.62231e+01
1.47661e+03	2.03028e+02	1.66707e+01	1.66652e+01	1.36302e+01	1.46222e+01	1.75715e+01	1.83006e+01	1.50457e+01	1.62514e+01	1.67880e+01	1.74430e+01	1.38775e+01	1.45301e+01	1.76743e+01	1.83704e+01	1.52348e+01	1.62215e+01
1.47552e+03	2.03178e+02	1.66593e+01	1.66110e+01	1.36108e+01	1.46068e+01	1.75630e+01	1.82947e+01	1.50303e+01	1.62498e+01	1.67864e+01	1.74427e+01	1.38755e+01	1.45287e+01	1.76730e+01	1.83696e+01	1.52330e+01	1.62202e+01
1.47443e+03	2.03328e+02	1.66481e+01	1.65564e+01	1.35916e+01	1.45914e+01	1.75548e+01	1.82892e+01	1.50152e+01	1.62486e+01	1.67850e+01	1.74427e+01	1.38737e+01	1.45277e+01	1.76720e+01	1.83693e+01	1.52317e+01	1.62193e+01
1.47334e+03	2.03478e+02	1.66369e+01	1.65014e+01	1.35726e+01	1.45765e+01	1.75468e+01	1.82838e+01	1.50005e+01	1.62478e+01	1.67837e+01	1.74428e+01	1.38721e+01	1.45273e+01	1.76712e+01	1.83691e+01	1.52308e+01	1.62194e+01
1.47226e+03	2.03628e+02	1.66259e+01	1.64460e+01	1.35539e+01	1.45617e+01	1.75389e+01	1.82787e+01	1.49863e+01	1.62474e+01	1.67826e+01	1.74433e+01	1.38707e+01	1.45272e+01	1.76706e+01	1.83691e+01	1.52303e+01	1.62198e+01
1.47118e+03	2.03778e+02	1.66149e+01	1.63900e+01	1.35353e+01	1.45472e+01	1.75313e+01	1.82740e+01	1.49723e+01	1.62474e+01	1.67816e+01	1.74440e+01	1.38696e+01	1.45276e+01	1.76701e+01	1.83694e+01	1.52300e+01	1.62209e+01
1.47009e+03	2.03928e+02	1.66041e+01	1.63337e+01	1.35169e+01	1.45327e+01	1.75238e+01	1.82695e+01	1.49588e+01	1.62477e+01	1.67807e+01	1.74449e+01	1.38687e+01	1.45282e+01	1.76699e+01	1.83701e+01	1.52303e+01	1.62225e+01
1.46901e+03	2.04078e+02	1.65933e+01	1.62767e+01	1.34987e+01	1.45184e+01	1.75164e+01	1.82652e+01	1.49455e+01	1.62481e+01	1.67798e+01	1.74460e+01	1.38679e+01	1.45289e+01	1.76697e+01	1.83707e+01	1.52309e+01	1.62237e+01
1.46793e+03	2.04228e+02	1.65826e+01	1.62192e+01	1.34805e+01	1.45043e+01	1.75092e+01	1.82613e+01	1.49324e+01	1.62495e+01	1.67791e+01	1.74473e+01	1.38671e+01	1.45304e+01	1.76698e+01	1.83718e+01	1.52316e+01	1.62273e+01
1.46686e+03	2.04378e+02	1.65719e+01	1.61612e+01	1.34624e+01	1.44902e+01	1.75021e+01	1.82575e+01	1.49195e+01	1.62505e+01	1.67783e+01	1.74487e+01	1.38665e+01	1.45317e+01	1.76699e+01	1.83729e+01	1.52324e+01	1.62298e+01
1.46578e+03	2.04528e+02	1.65613e+01	1.61026e+01	1.34444e+01	1.44761e+01	1.74950e+01	1.82539e+01	1.49066e+01	1.62510e+01	1.67776e+01	1.74503e+01	1.38659e+01	1.45331e+01	1.76701e+01	1.83740e+01	1.52334e+01	1.62313e+01
1.46471e+03	2.04678e+02	1.65507e+01	1.60435e+01	1.34264e+01	1.44619e+01	1.74881e+01	1.82506e+01	1.48939e+01	1.62516e+01	1.67770e+01	1.74520e+01	1.38653e+01	1.45348e+01	1.76704e+01	1.83754e+01	1.52344e+01	1.62341e+01
1.46363e+03	2.04828e+02	1.65401e+01	1.59841e+01	1.34084e+01	1.44484e+01	1.74813e+01	1.82477e+01	1.48807e+01	1.62534e+01	1.67764e+01	1.74539e+01	1.38648e+01	1.45370e+01	1.76708e+01	1.83772e+01	1.52350e+01	1.62379e+01
1.46256e+03	2.04978e+02	1.65296e+01	1.59244e+01	1.33905e+01	1.44352e+01	1.74747e+01	1.82451e+01	1.48688e+01	1.62559e+01	1.67758e+01	1.74560e+01	1.38643e+01	1.45396e+01	1.76713e+01	1.83792e+01	1.52368e+01	1.62421e+01
1.46149e+03	2.05128e+02	1.65194e+01	1.58648e+01	1.33730e+01	1.44229e+01	1.74685e+01	1.82443e+01	1.48574e+01	1.62617e+01	1.67754e+01	1.74588e+01	1.38642e+01	1.45430e+01	1.76723e+01	1.83826e+01	1.52391e+01	1.62487e+01
1.45405e+03	2.06178e+02	1.66676e+01	1.73327e+01	1.37199e+01	1.45617e+01	1.75597e+01	1.86457e+01	1.50908e+01	1.64310e+01	1.58485e+01	1.71989e+01	1.23470e+01	1.35352e+01	1.69376e+01	1.78784e+01	1.39065e+01	1.52435e+01
1.45299e+03	2.06328e+02	1.66585e+01	1.73301e+01	1.36975e+01	1.45462e+01	1.75533e+01	1.86327e+01	1.50725e+01	1.64096e+01	1.58693e+01	1.72134e+01	1.23732e+01	1.35652e+01	1.69543e+01	1.78906e+01	1.39299e+01	1.52645e+01
1.45194e+03	2.06478e+02	1.66488e+01	1.73272e+01	1.36741e+01	1.45301e+01	1.75463e+01	1.86193e+01	1.50530e+01	1.63877e+01	1.58895e+01	1.72272e+01	1.23985e+01	1.35941e+01	1.69702e+01	1.79021e+01	1.39522e+01	1.52843e+01
1.45088e+03	2.06628e+02	1.66389e+01	1.73244e+01	1.36506e+01	1.45144e+01	1.75392e+01	1.86062e+01	1.50335e+01	1.63661e+01	1.59095e+01	1.72409e+01	1.24237e+01	1.36228e+01	1.69860e+01	1.79134e+01	1.39742e+01	1.53029e+01
1.44983e+03	2.06778e+02	1.66293e+01	1.73222e+01	1.36275e+01	1.45001e+01	1.75325e+01	1.85938e+01	1.50146e+01	1.63454e+01	1.59296e+01	1.72547e+01	1.24494e+01	1.36522e+01	1.70021e+01	1.79250e+01	1.39970e+01	1.53221e+01
1.44878e+03	2.06928e+02	1.66200e+01	1.73207e+01	1.36050e+01	1.44872e+01	1.75261e+01	1.85822e+01	1.49966e+01	1.63253e+01	1.59502e+01	1.72689e+01	1.24758e+01	1.36824e+01	1.70187e+01	1.79371e+01	1.40208e+01	1.53417e+01
1.44773e+03	2.07078e+02	1.66110e+01	1.73198e+01	1.35832e+01	1.44760e+01	1.75202e+01	1.85714e+01	1.49795e+01	1.63072e+01	1.59711e+01	1.72835e+01	1.25029e+01	1.37140e+01	1.70357e+01	1.79500e+01	1.40456e+01	1.53635e+01
1.44668e+03	2.07228e+02	1.66023e+01	1.73193e+01	1.35619e+01	1.44646e+01	1.75146e+01	1.85610e+01	1.49630e+01	1.62866e+01	1.59922e+01	1.72982e+01	1.25305e+01	1.37438e+01	1.70530e+01	1.79629e+01	1.40710e+01	1.53762e+01
1.44564e+03	2.07378e+02	1.65936e+01	1.73190e+01	1.35408e+01	1.44543e+01	1.75091e+01	1.85508e+01	1.49470e+01	1.62655e+01	1.60133e+01	1.73131e+01	1.25585e+01	1.37746e+01	1.70704e+01	1.79764e+01	1.40969e+01	1.53906e+01
1.44459e+03	2.07528e+02	1.65849e+01	1.73188e+01	1.35197e+01	1.44445e+01	1.75037e+01	1.85407e+01	1.49310e+01	1.62451e+01	1.60344e+01	1.73278e+01	1.25865e+01	1.38056e+01	1.70879e+01	1.79896e+01	1.41230e+01	1.54055e+01
1.44355e+03	2.07678e+02	1.65761e+01	1.73183e+01	1.34984e+01	1.44384e+01	1.74982e+01	1.85304e+01	1.49148e+01	1.62417e+01	1.60553e+01	1.73424e+01	1.26143e+01	1.38441e+01	1.71052e+01	1.80028e+01	1.41489e+01	1.54548e+01
1.44251e+03	2.07828e+02	1.65669e+01	1.73174e+01	1.34767e+01	1.44291e+01	1.74924e+01	1.85196e+01	1.48980e+01	1.62257e+01	1.60758e+01	1.73567e+01	1.26416e+01	1.38763e+01	1.71221e+01	1.80157e+01	1.41742e+01	1.54773e+01
1.44147e+03	2.07978e+02	1.65573e+01	1.73158e+01	1.34544e+01	1.44193e+01	1.74861e+01	1.85082e+01	1.48810e+01	1.62099e+01	1.60958e+01	1.73704e+01	1.26685e+01	1.39078e+01	1.71386e+01	1.80280e+01	1.41992e+01	1.54993e+01
1.44043e+03	2.08128e+02	1.65472e+01	1.73136e+01	1.34315e+01	1.44091e+01	1.74795e+01	1.84963e+01	1.48634e+01	1.61940e+01	1.61154e+01	1.73837e+01	1.26947e+01	1.39387e+01	1.71546e+01	1.80400e+01	1.42236e+01	1.55206e+01
1.43939e+03	2.08278e+02	1.65367e+01	1.73109e+01	1.34080e+01	1.43984e+01	1.74725e+01	1.84838e+01	1.48451e+01	1.61775e+01	1.61344e+01	1.73966e+01	1.27203e+01	1.39689e+01	1.71701e+01	1.80514e+01	1.42473e+01	1.55409e+01
1.43835e+03	2.08428e+02	1.65257e+01	1.73078e+01	1.33839e+01	1.43871e+01	1.74651e+01	1.84707e+01	1.48262e+01	1.61611e+01	1.61529e+01	1.74089e+01	1.27453e+01	1.39985e+01	1.71853e+01	1.80624e+01	1.42704e+01	1.55607e+01
1.43732e+03	2.08578e+02	1.65142e+01	1.73043e+01	1.33590e+01	1.43753e+01	1.74573e+01	1.84571e+01	1.48065e+01	1.61440e+01	1.61709e+01	1.74210e+01	1.27696e+01	1.40272e+01	1.71999e+01	1.80735e+01	1.42928e+01	1.55789e+01
1.43629e+03	2.08728e+02	1.65021e+01	1.73003e+01	1.33334e+01	1.43630e+01	1.74491e+01	1.84427e+01	1.47861e+01	1.61271e+01	1.61882e+01	1.74324e+01	1.27932e+01	1.40557e+01	1.72141e+01	1.80835e+01	1.43145e+01	1.55981e+01
1.43525e+03	2.08878e+02	1.64894e+01	1.72958e+01	1.33069e+01	1.43498e+01	1.74403e+01	1.84276e+01	1.47649e+01	1.61095e+01	1.62049e+01	1.74434e+01	1.28158e+01	1.40830e+01	1.72277e+01	1.80934e+01	1.43354e+01	1.56156e+01
1.43422e+03	2.09028e+02	1.64760e+01	1.72907e+01	1.32793e+01	1.43358e+01	1.74309e+01	1.84119e+01	1.47427e+01	1.60916e+01	1.62208e+01	1.74539e+01	1.28375e+01	1.41094e+01	1.72407e+01	1.81032e+01	1.43553e+01	1.56323e+01
1.43320e+03	2.09178e+02	1.64617e+01	1.72848e+01	1.32506e+01	1.43206e+01	1.74209e+01	1.83951e+01	1.47194e+01	1.60727e+01	1.62359e+01	1.74635e+01	1.28580e+01	1.41346e+01	1.72529e+01	1.81118e+01	1.43741e+01	1.56472e+01
1.43217e+03	2.09328e+02	1.64464e+01	1.72781e+01	1.32206e+01	1.43042e+01	1.74100e+01	1.83774e+01	1.46950e+01	1.60540e+01	1.62499e+01	1.74724e+01	1.28771e+01	1.41579e+01	1.72643e+01	1.81198e+01	1.43917e+01	1.56588e+01
1.43114e+03	2.09478e+02	1.64298e+01	1.72704e+01	1.31887e+01	1.42860e+01	1.73980e+01	1.83585e+01	1.46691e+01	1.60342e+01	1.62626e+01	1.74802e+01	1.28944e+01	1.41807e+01	1.72746e+01	1.81269e+01	1.44077e+01	1.56743e+01
1.43012e+03	2.09628e+02	1.64117e+01	1.72613e+01	1.31547e+01	1.42659e+01	1.73847e+01	1.83379e+01	1.46411e+01	1.60135e+01	1.62738e+01	1.74865e+01	1.29097e+01	1.42007e+01	1.72835e+01	1.81325e+01	1.44217e+01	1.56854e+01
1.42910e+03	2.09778e+02	1.63919e+01	1.72509e+01	1.31184e+01	1.42434e+01	1.73699e+01	1.83158e+01	1.46108e+01	1.59907e+01	1.62834e+01	1.74917e+01	1.29226e+01	1.42181e+01	1.72909e+01	1.81373e+01	1.44333e+01	1.56934e+01
1.42808e+03	2.09928e+02	1.63705e+01	1.72392e+01	1.30798e+01	1.42190e+01	1.73537e+01	1.82924e+01	1.45784e+01	1.59669e+01	1.62914e+01	1.74955e+01	1.29333e+01	1.42336e+01	1.72970e+01	1.81410e+01	1.44429e+01	1.57010e+01
1.42706e+03	2.10078e+02	1.63475e+01	1.72264e+01	1.30388e+01	1.41925e+01	1.73362e+01	1.82677e+01	1.45439e+01	1.59416e+01	1.62977e+01	1.74980e+01	1.29417e+01	1.42471e+01	1.73018e+01	1.81435e+01	1.44505e+01	1.57068e+01
1.42604e+03	2.10228e+02	1.63227e+01	1.72123e+01	1.29955e+01	1.41641e+01	1.73174e+01	1.82418e+01	1.45072e+01	1.59143e+01	1.63025e+01	1.74992e+01	1.29479e+01	1.42583e+01	1.73053e+01	1.81450e+01	1.44559e+01	1.57099e+01
1.42502e+03	2.10378e+02	1.62962e+01	1.71971e+01	1.29500e+01	1.41338e+01	1.72973e+01	1.82146e+01	1.44683e+01	1.58843e+01	1.63056e+01	1.74992e+01	1.29518e+01	1.42667e+01	1.73077e+01	1.81456e+01	1.44588e+01	1.57083e+01
1.42401e+03	2.10528e+02	1.62680e+01	1.71807e+01	1.29022e+01	1.41018e+01	1.72758e+01	1.81861e+01	1.44283e+01	1.58567e+01	1.63071e+01	1.74980e+01	1.29538e+01	1.42745e+01	1.73088e+01	1.81454e+01	1.44614e+01	1.57097e+01
1.42299e+03	2.10678e+02	1.62374e+01	1.71624e+01	1.28514e+01	1.40670e+01	1.72525e+01	1.81559e+01	1.43853e+01	1.58269e+01	1.63064e+01	1.74951e+01	1.29526e+01	1.42786e+01	1.73081e+01	1.81442e+01	1.44608e+01	1.57062e+01
1.42198e+03	2.10828e+02	1.62037e+01	1.71413e+01	1.27961e+01	1.40282e+01	1.72265e+01	1.81231e+01	1.43379e+01	1.57932e+01	1.63028e+01	1.74898e+01	1.29473e+01	1.42796e+01	1.73050e+01	1.81407e+01	1.44559e+01	1.57017e+01
1.42097e+03	2.10978e+02	1.61663e+01	1.71167e+01	1.27355e+01	1.39833e+01	1.71972e+01	1.80873e+01	1.42849e+01	1.57522e+01	1.62957e+01	1.74818e+01	1.29369e+01	1.42749e+01	1.72988e+01	1.81348e+01	1.44456e+01	1.56900e+01
1.41996e+03	2.11128e+02	1.61251e+01	1.70887e+01	1.26696e+01	1.39326e+01	1.71645e+01	1.80485e+01	1.42266e+01	1.57039e+01	1.62852e+01	1.74708e+01	1.29213e+01	1.42646e+01	1.72895e+01	1.81261e+01	1.44303e+01	1.56724e+01
1.41895e+03	2.11278e+02	1.60803e+01	1.70577e+01	1.25988e+01	1.38767e+01	1.71287e+01	1.80068e+01	1.41636e+01	1.56497e+01	1.62714e+01	1.74572e+01	1.29010e+01	1.42497e+01	1.72774e+01	1.81150e+01	1.44104e+01	1.56508e+01
1.41794e+03	2.11428e+02	1.60321e+01	1.70241e+01	1.25233e+01	1.38163e+01	1.70901e+01	1.79627e+01	1.40963e+01	1.55912e+01	1.62546e+01	1.74410e+01	1.28763e+01	1.42307e+01	1.72629e+01	1.81020e+01	1.43866e+01	1.56267e+01
1.41694e+03	2.11578e+02	1.59804e+01	1.69882e+01	1.24433e+01	1.37513e+01	1.70487e+01	1.79162e+01	1.40255e+01	1.55276e+01	1.62345e+01	1.74226e+01	1.28473e+01	1.42075e+01	1.72459e+01	1.80873e+01	1.43593e+01	1.55995e+01
1.41594e+03	2.11728e+02	1.59251e+01	1.69497e+01	1.23588e+01	1.36820e+01	1.70043e+01	1.78672e+01	1.39504e+01	1.54605e+01	1.62113e+01	1.74017e+01	1.28139e+01	1.41805e+01	1.72263e+01	1.80710e+01	1.43283e+01	1.55700e+01
1.41493e+03	2.11878e+02	1.58662e+01	1.69084e+01	1.22694e+01	1.36081e+01	1.69570e+01	1.78153e+01	1.38715e+01	1.53891e+01	1.61849e+01	1.73783e+01	1.27761e+01	1.41493e+01	1.72043e+01	1.80528e+01	1.42938e+01	1.55378e+01
1.41393e+03	2.12028e+02	1.58032e+01	1.68640e+01	1.21752e+01	1.35295e+01	1.69065e+01	1.77604e+01	1.37881e+01	1.53131e+01	1.61551e+01	1.73522e+01	1.27338e+01	1.41140e+01	1.71795e+01	1.80325e+01	1.42552e+01	1.55023e+01
1.41293e+03	2.12178e+02	1.57362e+01	1.68164e+01	1.20757e+01	1.34459e+01	1.68526e+01	1.77021e+01	1.36998e+01	1.52318e+01	1.61219e+01	1.73233e+01	1.26867e+01	1.40741e+01	1.71520e+01	1.80102e+01	1.42123e+01	1.54623e+01
1.41193e+03	2.12328e+02	1.56650e+01	1.67652e+01	1.19710e+01	1.33573e+01	1.67952e+01	1.76402e+01	1.36064e+01	1.51459e+01	1.60850e+01	1.72915e+01	1.26348e+01	1.40298e+01	1.71216e+01	1.79854e+01	1.41650e+01	1.54192e+01
1.41094e+03	2.12478e+02	1.55895e+01	1.67105e+01	1.18610e+01	1.32635e+01	1.67341e+01	1.75748e+01	1.35082e+01	1.50549e+01	1.60446e+01	1.72570e+01	1.25781e+01	1.39810e+01	1.70883e+01	1.79591e+01	1.41135e+01	1.53723e+01
1.40994e+03	2.12628e+02	1.55096e+01	1.66519e+01	1.17457e+01	1.31644e+01	1.66693e+01	1.75053e+01	1.34050e+01	1.49584e+01	1.60006e+01	1.72193e+01	1.25167e+01	1.39274e+01	1.70521e+01	1.79299e+01	1.40578e+01	1.53203e+01
1.40895e+03	2.12778e+02	1.54253e+01	1.65895e+01	1.16255e+01	1.30600e+01	1.66007e+01	1.74317e+01	1.32977e+01	1.48562e+01	1.59530e+01	1.71785e+01	1.24507e+01	1.38690e+01	1.70129e+01	1.78982e+01	1.39980e+01	1.52637e+01
1.40796e+03	2.12928e+02	1.53368e+01	1.65234e+01	1.15001e+01	1.29507e+01	1.65284e+01	1.73544e+01	1.31849e+01	1.47497e+01	1.59019e+01	1.71350e+01	1.23802e+01	1.38067e+01	1.69708e+01	1.78652e+01	1.39337e+01	1.52046e+01
1.40696e+03	2.13078e+02	1.52442e+01	1.64535e+01	1.13700e+01	1.28367e+01	1.64525e+01	1.72727e+01	1.30678e+01	1.46387e+01	1.58475e+01	1.70884e+01	1.23053e+01	1.37403e+01	1.69261e+01	1.78289e+01	1.38651e+01	1.51420e+01
1.40597e+03	2.13228e+02	1.51476e+01	1.63802e+01	1.12355e+01	1.27186e+01	1.63732e+01	1.71871e+01	1.29464e+01	1.45238e+01	1.57901e+01	1.70394e+01	1.22272e+01	1.36701e+01	1.68787e+01	1.77915e+01	1.37946e+01	1.50757e+01
1.40499e+03	2.13378e+02	1.50474e+01	1.63035e+01	1.10973e+01	1.25964e+01	1.62906e+01	1.70977e+01	1.28220e+01	1.44050e+01	1.57298e+01	1.69879e+01	1.21457e+01	1.35975e+01	1.68291e+01	1.77520e+01	1.37219e+01	1.50106e+01
1.40400e+03	2.13528e+02	1.49438e+01	1.62237e+01	1.09555e+01	1.24707e+01	1.62051e+01	1.70045e+01	1.26937e+01	1.42825e+01	1.56671e+01	1.69341e+01	1.20611e+01	1.35215e+01	1.67774e+01	1.77109e+01	1.36453e+01	1.49402e+01
1.40301e+03	2.13678e+02	1.48374e+01	1.61411e+01	1.08108e+01	1.23421e+01	1.61168e+01	1.69078e+01	1.25626e+01	1.41569e+01	1.56022e+01	1.68784e+01	1.19741e+01	1.34430e+01	1.67239e+01	1.76684e+01	1.35667e+01	1.48672e+01
1.40203e+03	2.13828e+02	1.47285e+01	1.60562e+01	1.06639e+01	1.22113e+01	1.60264e+01	1.68080e+01	1.24291e+01	1.40293e+01	1.55358e+01	1.68214e+01	1.18853e+01	1.33627e+01	1.66692e+01	1.76253e+01	1.34862e+01	1.47921e+01
1.40105e+03	2.13978e+02	1.46177e+01	1.59695e+01	1.05153e+01	1.20790e+01	1.59343e+01	1.67051e+01	1.22943e+01	1.39008e+01	1.54683e+01	1.67643e+01	1.17959e+01	1.32831e+01	1.66145e+01	1.75856e+01	1.34067e+01	1.47234e+01
1.35913e+03	2.20578e+02	1.27146e+01	1.62613e+01	7.90623e+00	1.16262e+01	1.44122e+01	1.70591e+01	9.98179e+00	1.37025e+01	1.06387e+01	1.42507e+01	5.38195e+00	1.06500e+01	1.24708e+01	1.49284e+01	7.51510e+00	1.14105e+01
1.35820e+03	2.20728e+02	1.27696e+01	1.62943e+01	7.96579e+00	1.17048e+01	1.44611e+01	1.70850e+01	1.00375e+01	1.37532e+01	1.07345e+01	1.43360e+01	5.48585e+00	1.07495e+01	1.25614e+01	1.50095e+01	7.61690e+00	1.15084e+01
1.35728e+03	2.20878e+02	1.28202e+01	1.63239e+01	8.02038e+00	1.17794e+01	1.45056e+01	1.71070e+01	1.00880e+01	1.38022e+01	1.08253e+01	1.44163e+01	5.58447e+00	1.08446e+01	1.26468e+01	1.50846e+01	7.71310e+00	1.16025e+01
1.35636e+03	2.21028e+02	1.28668e+01	1.63509e+01	8.07057e+00	1.18491e+01	1.45467e+01	1.71272e+01	1.01343e+01	1.38455e+01	1.09115e+01	1.44926e+01	5.67821e+00	1.09345e+01	1.27277e+01	1.51560e+01	7.80430e+00	1.16906e+01
1.35544e+03	2.21178e+02	1.29099e+01	1.63756e+01	8.11671e+00	1.19148e+01	1.45848e+01	1.71461e+01	1.01771e+01	1.38856e+01	1.09934e+01	1.45653e+01	5.76731e+00	1.10200e+01	1.28046e+01	1.52242e+01	7.89108e+00	1.17748e+01
1.35452e+03	2.21328e+02	1.29493e+01	1.63976e+01	8.15887e+00	1.19762e+01	1.46199e+01	1.71632e+01	1.02164e+01	1.39217e+01	1.10709e+01	1.46340e+01	5.85181e+00	1.11005e+01	1.28776e+01	1.52884e+01	7.97352e+00	1.18540e+01
1.35360e+03	2.21478e+02	1.29852e+01	1.64172e+01	8.19697e+00	1.20340e+01	1.46521e+01	1.71789e+01	1.02523e+01	1.39562e+01	1.11441e+01	1.46991e+01	5.93168e+00	1.11768e+01	1.29467e+01	1.53492e+01	8.05164e+00	1.19296e+01
1.35269e+03	2.21628e+02	1.30175e+01	1.64344e+01	8.23102e+00	1.20880e+01	1.46813e+01	1.71930e+01	1.02848e+01	1.39880e+01	1.12131e+01	1.47607e+01	6.00700e+00	1.12489e+01	1.30119e+01	1.54069e+01	8.12558e+00	1.20016e+01
1.35177e+03	2.21778e+02	1.30461e+01	1.64490e+01	8.26089e+00	1.21372e+01	1.47075e+01	1.72050e+01	1.03135e+01	1.40145e+01	1.12778e+01	1.48182e+01	6.07771e+00	1.13157e+01	1.30732e+01	1.54606e+01	8.19513e+00	1.20678e+01
1.35086e+03	2.21928e+02	1.30709e+01	1.64613e+01	8.28644e+00	1.21827e+01	1.47305e+01	1.72160e+01	1.03383e+01	1.40385e+01	1.13382e+01	1.48726e+01	6.14375e+00	1.13786e+01	1.31307e+01	1.55122e+01	8.26025e+00	1.21314e+01
1.34995e+03	2.22078e+02	1.30919e+01	1.64705e+01	8.30758e+00	1.22238e+01	1.47501e+01	1.72237e+01	1.03592e+01	1.40606e+01	1.13941e+01	1.49224e+01	6.20508e+00	1.14365e+01	1.31839e+01	1.55587e+01	8.32091e+00	1.21896e+01
1.34903e+03	2.22228e+02	1.31087e+01	1.64769e+01	8.32394e+00	1.22602e+01	1.47661e+01	1.72297e+01	1.03754e+01	1.40778e+01	1.14454e+01	1.49685e+01	6.26136e+00	1.14894e+01	1.32328e+01	1.56023e+01	8.37651e+00	1.22433e+01
1.34812e+03	2.22378e+02	1.31215e+01	1.64800e+01	8.33563e+00	1.22908e+01	1.47783e+01	1.72319e+01	1.03871e+01	1.40882e+01	1.14921e+01	1.50095e+01	6.31268e+00	1.15361e+01	1.32772e+01	1.56399e+01	8.42711e+00	1.22895e+01
1.34722e+03	2.22528e+02	1.31306e+01	1.64805e+01	8.34309e+00	1.23174e+01	1.47874e+01	1.72328e+01	1.03948e+01	1.40967e+01	1.15346e+01	1.50470e+01	6.35945e+00	1.15784e+01	1.33176e+01	1.56749e+01	8.47320e+00	1.23322e+01
1.34631e+03	2.22678e+02	1.31363e+01	1.64781e+01	8.34661e+00	1.23390e+01	1.47932e+01	1.72307e+01	1.03987e+01	1.40999e+01	1.15731e+01	1.50798e+01	6.40194e+00	1.16151e+01	1.33539e+01	1.57049e+01	8.51494e+00	1.23688e+01
1.34540e+03	2.22828e+02	1.31384e+01	1.64726e+01	8.34613e+00	1.23555e+01	1.47958e+01	1.72257e+01	1.03987e+01	1.40981e+01	1.16074e+01	1.51080e+01	6.44007e+00	1.16461e+01	1.33861e+01	1.57301e+01	8.55213e+00	1.23992e+01
1.34450e+03	2.22978e+02	1.31372e+01	1.64646e+01	8.34185e+00	1.23678e+01	1.47953e+01	1.72190e+01	1.03951e+01	1.40941e+01	1.16379e+01	1.51324e+01	6.47405e+00	1.16725e+01	1.34145e+01	1.57522e+01	8.58506e+00	1.24256e+01
1.34359e+03	2.23128e+02	1.31328e+01	1.64535e+01	8.33403e+00	1.23745e+01	1.47919e+01	1.72089e+01	1.03879e+01	1.40828e+01	1.16647e+01	1.51520e+01	6.50417e+00	1.16927e+01	1.34390e+01	1.57687e+01	8.61393e+00	1.24442e+01
1.34269e+03	2.23278e+02	1.31257e+01	1.64403e+01	8.32297e+00	1.23778e+01	1.47860e+01	1.71972e+01	1.03776e+01	1.40696e+01	1.16883e+01	1.51687e+01	6.53087e+00	1.17092e+01	1.34606e+01	1.57828e+01	8.63943e+00	1.24598e+01
1.34179e+03	2.23428e+02	1.31159e+01	1.64252e+01	8.30891e+00	1.23784e+01	1.47778e+01	1.71838e+01	1.03646e+01	1.40538e+01	1.17091e+01	1.51830e+01	6.55453e+00	1.17231e+01	1.34796e+01	1.57944e+01	8.66208e+00	1.24728e+01
1.34089e+03	2.23578e+02	1.31038e+01	1.64084e+01	8.29197e+00	1.23761e+01	1.47676e+01	1.71686e+01	1.03487e+01	1.40341e+01	1.17275e+01	1.51953e+01	6.57536e+00	1.17339e+01	1.34965e+01	1.58040e+01	8.68201e+00	1.24821e+01
1.33999e+03	2.23728e+02	1.30894e+01	1.63906e+01	8.27229e+00	1.23729e+01	1.47555e+01	1.71534e+01	1.03304e+01	1.40162e+01	1.17436e+01	1.52070e+01	6.59351e+00	1.17442e+01	1.35115e+01	1.58142e+01	8.69953e+00	1.24928e+01
1.33909e+03	2.23878e+02	1.30724e+01	1.63708e+01	8.24961e+00	1.23661e+01	1.47411e+01	1.71356e+01	1.03090e+01	1.39938e+01	1.17570e+01	1.52158e+01	6.60865e+00	1.17508e+01	1.35239e+01	1.58209e+01	8.71397e+00	1.24987e+01
1.33819e+03	2.24028e+02	1.30532e+01	1.63491e+01	8.22431e+00	1.23565e+01	1.47244e+01	1.71155e+01	1.02850e+01	1.39686e+01	1.17680e+01	1.52220e+01	6.62116e+00	1.17543e+01	1.35338e+01	1.58246e+01	8.72565e+00	1.25009e+01
1.33730e+03	2.24178e+02	1.30321e+01	1.63256e+01	8.19672e+00	1.23432e+01	1.47059e+01	1.70931e+01	1.02586e+01	1.39374e+01	1.17769e+01	1.52259e+01	6.63136e+00	1.17539e+01	1.35417e+01	1.58253e+01	8.73483e+00	1.24971e+01
1.33641e+03	2.24328e+02	1.30093e+01	1.63013e+01	8.16729e+00	1.23299e+01	1.46861e+01	1.70706e+01	1.02305e+01	1.39097e+01	1.17841e+01	1.52289e+01	6.63969e+00	1.17539e+01	1.35481e+01	1.58261e+01	8.74246e+00	1.24967e+01
1.33551e+03	2.24478e+02	1.29852e+01	1.62758e+01	8.13633e+00	1.23139e+01	1.46651e+01	1.70467e+01	1.02011e+01	1.38777e+01	1.17899e+01	1.52302e+01	6.64644e+00	1.17508e+01	1.35532e+01	1.58248e+01	8.74853e+00	1.24914e+01
1.33462e+03	2.24628e+02	1.29600e+01	1.62500e+01	8.10412e+00	1.22981e+01	1.46434e+01	1.70236e+01	1.01707e+01	1.38481e+01	1.17946e+01	1.52318e+01	6.65193e+00	1.17483e+01	1.35577e+01	1.58251e+01	8.75374e+00	1.24894e+01
1.33373e+03	2.24778e+02	1.29338e+01	1.62226e+01	8.07074e+00	1.22789e+01	1.46208e+01	1.69974e+01	1.01393e+01	1.38116e+01	1.17982e+01	1.52306e+01	6.65622e+00	1.17417e+01	1.35610e+01	1.58209e+01	8.75772e+00	1.24797e+01
1.33284e+03	2.24928e+02	1.29067e+01	1.61949e+01	8.03636e+00	1.22597e+01	1.45976e+01	1.69716e+01	1.01072e+01	1.37768e+01	1.18009e+01	1.52295e+01	6.65955e+00	1.17356e+01	1.35638e+01	1.58177e+01	8.76110e+00	1.24722e+01
1.33195e+03	2.25078e+02	1.28788e+01	1.61664e+01	8.00103e+00	1.22391e+01	1.45737e+01	1.69447e+01	1.00742e+01	1.37396e+01	1.18029e+01	1.52274e+01	6.66198e+00	1.17278e+01	1.35659e+01	1.58131e+01	8.76374e+00	1.24624e+01
1.33106e+03	2.25228e+02	1.28502e+01	1.61379e+01	7.96485e+00	1.22189e+01	1.45495e+01	1.69190e+01	1.00408e+01	1.37054e+01	1.18042e+01	1.52262e+01	6.66365e+00	1.17209e+01	1.35679e+01	1.58109e+01	8.76603e+00	1.24555e+01
1.33018e+03	2.25378e+02	1.28208e+01	1.61078e+01	7.92783e+00	1.21968e+01	1.45244e+01	1.68896e+01	1.00066e+01	1.36676e+01	1.18047e+01	1.52221e+01	6.66459e+00	1.17077e+01	1.35689e+01	1.58036e+01	8.76765e+00	1.24361e+01
1.32929e+03	2.25528e+02	1.27908e+01	1.60779e+01	7.89014e+00	1.21744e+01	1.44991e+01	1.68617e+01	9.97188e+00	1.36297e+01	1.18049e+01	1.52192e+01	6.66499e+00	1.17025e+01	1.35700e+01	1.57991e+01	8.76897e+00	1.24338e+01
1.32841e+03	2.25678e+02	1.27603e+01	1.60472e+01	7.85181e+00	1.21507e+01	1.44733e+01	1.68321e+01	9.93656e+00	1.35891e+01	1.18046e+01	1.52152e+01	6.66487e+00	1.16920e+01	1.35707e+01	1.57928e+01	8.76981e+00	1.24210e+01
1.32753e+03	2.25828e+02	1.27293e+01	1.60159e+01	7.81299e+00	1.21265e+01	1.44471e+01	1.68013e+01	9.90102e+00	1.35484e+01	1.18040e+01	1.52102e+01	6.66442e+00	1.16810e+01	1.35711e+01	1.57850e+01	8.77067e+00	1.24076e+01
1.32665e+03	2.25978e+02	1.26979e+01	1.59840e+01	7.77366e+00	1.21011e+01	1.44206e+01	1.67693e+01	9.86494e+00	1.35047e+01	1.18030e+01	1.52046e+01	6.66359e+00	1.16688e+01	1.35712e+01	1.57759e+01	8.77119e+00	1.23922e+01
1.32577e+03	2.26128e+02	1.26661e+01	1.59512e+01	7.73385e+00	1.20736e+01	1.43936e+01	1.67353e+01	9.82841e+00	1.34569e+01	1.18017e+01	1.51975e+01	6.66241e+00	1.16542e+01	1.35710e+01	1.57642e+01	8.77133e+00	1.23717e+01
1.32489e+03	2.26278e+02	1.26339e+01	1.59182e+01	7.69367e+00	1.20473e+01	1.43664e+01	1.67012e+01	9.79168e+00	1.34117e+01	1.18002e+01	1.51907e+01	6.66105e+00	1.16413e+01	1.35708e+01	1.57534e+01	8.77165e+00	1.23551e+01
1.32401e+03	2.26428e+02	1.26008e+01	1.58755e+01	7.65283e+00	1.19995e+01	1.43362e+01	1.66374e+01	9.75314e+00	1.33168e+01	1.17974e+01	1.51589e+01	6.65884e+00	1.15995e+01	1.35650e+01	1.56925e+01	8.76862e+00	1.22761e+01
1.32313e+03	2.26578e+02	1.25669e+01	1.58253e+01	7.61127e+00	1.19293e+01	1.43036e+01	1.65512e+01	9.71258e+00	1.31708e+01	1.17935e+01	1.51085e+01	6.65570e+00	1.15281e+01	1.35551e+01	1.55954e+01	8.76197e+00	1.21346e+01
1.32226e+03	2.26728e+02	1.25329e+01	1.57758e+01	7.56955e+00	1.18648e+01	1.42713e+01	1.64677e+01	9.67227e+00	1.30374e+01	1.17898e+01	1.50625e+01	6.65273e+00	1.14653e+01	1.35463e+01	1.55078e+01	8.75653e+00	1.20132e+01
1.32138e+03	2.26878e+02	1.24986e+01	1.57264e+01	7.52741e+00	1.18014e+01	1.42388e+01	1.63857e+01	9.63161e+00	1.29081e+01	1.17859e+01	1.50182e+01	6.64954e+00	1.14047e+01	1.35376e+01	1.54242e+01	8.75108e+00	1.18980e+01
1.32051e+03	2.27028e+02	1.24641e+01	1.56773e+01	7.48522e+00	1.17521e+01	1.42062e+01	1.63061e+01	9.59165e+00	1.28121e+01	1.17822e+01	1.49778e+01	6.64675e+00	1.13643e+01	1.35298e+01	1.53497e+01	8.74790e+00	1.18270e+01
1.31964e+03	2.27178e+02	1.24293e+01	1.56270e+01	7.44302e+00	1.17108e+01	1.41732e+01	1.62248e+01	9.55240e+00	1.27356e+01	1.17783e+01	1.49359e+01	6.64430e+00	1.13343e+01	1.35215e+01	1.52738e+01	8.74647e+00	1.17780e+01
1.31877e+03	2.27328e+02	1.23953e+01	1.55893e+01	7.40042e+00	1.16523e+01	1.41440e+01	1.61794e+01	9.51160e+00	1.26186e+01	1.17762e+01	1.49258e+01	6.64132e+00	1.12825e+01	1.35208e+01	1.52573e+01	8.74237e+00	1.16845e+01
1.31790e+03	2.27478e+02	1.23611e+01	1.55516e+01	7.35759e+00	1.15950e+01	1.41147e+01	1.61341e+01	9.47065e+00	1.25053e+01	1.17741e+01	1.49161e+01	6.63831e+00	1.12326e+01	1.35202e+01	1.52415e+01	8.73844e+00	1.15955e+01
1.31703e+03	2.27628e+02	1.23270e+01	1.55194e+01	7.31554e+00	1.15974e+01	1.40869e+01	1.61058e+01	9.43448e+00	1.25213e+01	1.17726e+01	1.49214e+01	6.63730e+00	1.12610e+01	1.35231e+01	1.52545e+01	8.74465e+00	1.16623e+01
1.31616e+03	2.27778e+02	1.22918e+01	1.54736e+01	7.27217e+00	1.15439e+01	1.40548e+01	1.60390e+01	9.39312e+00	1.24162e+01	1.17694e+01	1.48957e+01	6.63417e+00	1.12175e+01	1.35186e+01	1.52093e+01	8.74132e+00	1.15868e+01
1.31530e+03	2.27928e+02	1.22563e+01	1.54277e+01	7.22849e+00	1.14913e+01	1.40225e+01	1.59728e+01	9.35140e+00	1.23138e+01	1.17660e+01	1.48707e+01	6.63085e+00	1.11752e+01	1.35140e+01	1.51658e+01	8.73787e+00	1.15143e+01
1.31443e+03	2.28078e+02	1.22205e+01	1.53810e+01	7.18458e+00	1.14437e+01	1.39899e+01	1.59013e+01	9.30975e+00	1.22166e+01	1.17626e+01	1.48473e+01	6.62757e+00	1.11404e+01	1.35099e+01	1.51231e+01	8.73534e+00	1.14548e+01
1.31357e+03	2.28228e+02	1.21851e+01	1.53452e+01	7.14066e+00	1.14105e+01	1.39601e+01	1.58664e+01	9.26900e+00	1.21603e+01	1.17602e+01	1.48472e+01	6.62457e+00	1.11234e+01	1.35109e+01	1.51270e+01	8.73477e+00	1.14340e+01
1.31271e+03	2.28378e+02	1.21497e+01	1.53094e+01	7.09700e+00	1.13898e+01	1.39305e+01	1.58317e+01	9.22949e+00	1.21268e+01	1.17581e+01	1.48475e+01	6.62228e+00	1.11228e+01	1.35123e+01	1.51315e+01	8.73686e+00	1.14438e+01
1.31184e+03	2.28528e+02	1.21141e+01	1.52662e+01	7.05280e+00	1.13508e+01	1.38992e+01	1.57746e+01	9.18648e+00	1.19969e+01	1.17557e+01	1.48337e+01	6.61997e+00	1.10996e+01	1.35111e+01	1.51086e+01	8.73689e+00	1.14088e+01
1.31098e+03	2.28678e+02	1.20788e+01	1.52234e+01	7.00987e+00	1.13127e+01	1.38684e+01	1.57185e+01	9.14874e+00	1.19795e+01	1.17539e+01	1.48211e+01	6.61833e+00	1.10778e+01	1.35109e+01	1.50876e+01	8.73809e+00	1.13763e+01
1.31012e+03	2.28828e+02	1.20426e+01	1.51675e+01	6.96605e+00	1.12573e+01	1.38338e+01	1.56261e+01	9.10704e+00	1.18687e+01	1.17508e+01	1.47833e+01	6.61621e+00	1.10344e+01	1.35048e+01	1.50201e+01	8.73667e+00	1.13018e+01
1.30927e+03	2.28978e+02	1.20066e+01	1.51250e+01	6.92190e+00	1.12242e+01	1.38025e+01	1.55732e+01	9.06629e+00	1.18064e+01	1.17487e+01	1.47745e+01	6.61411e+00	1.10197e+01	1.35049e+01	1.50068e+01	8.73800e+00	1.12833e+01
1.30841e+03	2.29128e+02	1.19694e+01	1.50816e+01	6.87649e+00	1.11903e+01	1.37696e+01	1.55196e+01	9.02364e+00	1.17436e+01	1.17453e+01	1.47647e+01	6.61058e+00	1.10038e+01	1.35033e+01	1.49924e+01	8.73717e+00	1.12636e+01
1.30755e+03	2.29278e+02	1.19307e+01	1.50343e+01	6.82935e+00	1.11447e+01	1.37342e+01	1.54575e+01	8.97767e+00	1.16564e+01	1.17401e+01	1.47495e+01	6.60498e+00	1.09739e+01	1.34986e+01	1.49688e+01	8.73202e+00	1.12178e+01
1.30670e+03	2.29428e+02	1.18907e+01	1.49858e+01	6.78078e+00	1.10984e+01	1.36970e+01	1.53947e+01	8.92957e+00	1.15694e+01	1.17336e+01	1.47332e+01	6.59776e+00	1.09432e+01	1.34920e+01	1.49441e+01	8.72449e+00	1.11716e+01
1.30584e+03	2.29578e+02	1.18490e+01	1.49277e+01	6.73092e+00	1.10496e+01	1.36557e+01	1.53081e+01	8.87938e+00	1.14784e+01	1.17249e+01	1.47004e+01	6.58909e+00	1.09096e+01	1.34799e+01	1.48900e+01	8.71459e+00	1.11210e+01
1.30499e+03	2.29728e+02	1.18059e+01	1.48625e+01	6.67937e+00	1.09667e+01	1.36113e+01	1.52034e+01	8.82422e+00	1.13122e+01	1.17146e+01	1.46566e+01	6.57819e+00	1.08361e+01	1.34639e+01	1.48166e+01	8.69754e+00	1.09954e+01
1.30414e+03	2.29878e+02	1.17617e+01	1.47892e+01	6.62681e+00	1.08717e+01	1.35638e+01	1.50789e+01	8.76665e+00	1.11234e+01	1.17030e+01	1.46005e+01	6.56601e+00	1.07483e+01	1.34438e+01	1.47216e+01	8.67719e+00	1.08453e+01
1.30329e+03	2.30028e+02	1.17183e+01	1.47372e+01	6.57492e+00	1.08344e+01	1.35221e+01	1.50130e+01	8.71436e+00	1.10583e+01	1.16930e+01	1.45836e+01	6.55527e+00	1.07294e+01	1.34331e+01	1.46980e+01	8.66587e+00	1.08241e+01
1.30244e+03	2.30178e+02	1.16745e+01	1.46850e+01	6.52259e+00	1.07970e+01	1.34800e+01	1.49476e+01	8.66144e+00	1.09938e+01	1.16826e+01	1.45667e+01	6.54403e+00	1.07104e+01	1.34219e+01	1.46747e+01	8.65387e+00	1.08029e+01
1.30159e+03	2.30328e+02	1.16295e+01	1.46206e+01	6.46940e+00	1.07383e+01	1.34337e+01	1.48512e+01	8.60571e+00	1.08857e+01	1.16707e+01	1.45293e+01	6.53161e+00	1.06659e+01	1.34050e+01	1.46150e+01	8.63764e+00	1.07355e+01
1.30074e+03	2.30478e+02	1.15825e+01	1.45310e+01	6.41452e+00	1.06267e+01	1.33796e+01	1.46895e+01	8.54302e+00	1.06646e+01	1.16561e+01	1.44518e+01	6.51667e+00	1.05607e+01	1.33773e+01	1.44844e+01	8.61081e+00	1.05579e+01
1.29990e+03	2.30628e+02	1.15349e+01	1.44381e+01	6.35945e+00	1.05170e+01	1.33240e+01	1.45230e+01	8.48073e+00	1.04518e+01	1.16407e+01	1.43709e+01	6.50178e+00	1.04581e+01	1.33480e+01	1.43499e+01	8.58557e+00	1.03878e+01
1.29905e+03	2.30778e+02	1.14896e+01	1.43858e+01	6.30497e+00	1.04532e+01	1.32802e+01	1.44612e+01	8.42264e+00	1.03360e+01	1.16291e+01	1.43568e+01	6.48792e+00	1.04088e+01	1.33359e+01	1.43327e+01	8.56677e+00	1.03145e+01
1.29821e+03	2.30928e+02	1.14429e+01	1.43154e+01	6.25004e+00	1.03796e+01	1.32308e+01	1.43543e+01	8.36315e+00	1.02005e+01	1.16156e+01	1.43143e+01	6.47346e+00	1.03480e+01	1.33160e+01	1.42661e+01	8.54590e+00	1.02210e+01
1.29737e+03	2.31078e+02	1.13924e+01	1.41908e+01	6.19285e+00	1.02253e+01	1.31648e+01	1.41139e+01	8.29320e+00	9.90172e+00	1.15967e+01	1.41893e+01	6.45583e+00	1.01973e+01	1.32736e+01	1.40585e+01	8.51056e+00	9.97368e+00
1.29653e+03	2.31228e+02	1.13456e+01	1.41243e+01	6.13717e+00	1.01356e+01	1.31162e+01	1.40195e+01	8.23125e+00	9.73754e+00	1.15833e+01	1.41550e+01	6.44039e+00	1.01193e+01	1.32555e+01	1.40072e+01	8.48633e+00	9.85372e+00
1.29569e+03	2.31378e+02	1.12960e+01	1.40199e+01	6.08032e+00	1.00048e+01	1.30559e+01	1.38355e+01	8.16398e+00	9.49826e+00	1.15661e+01	1.40629e+01	6.42321e+00	9.99394e+00	1.32214e+01	1.38593e+01	8.45416e+00	9.65571e+00
1.29485e+03	2.31528e+02	1.12452e+01	1.38992e+01	6.02176e+00	9.81387e+00	1.29902e+01	1.36179e+01	8.08855e+00	9.15287e+00	1.15471e+01	1.39461e+01	6.40353e+00	9.80178e+00	1.31801e+01	1.36730e+01	8.41044e+00	9.35293e+00
1.29401e+03	2.31678e+02	1.12003e+01	1.38652e+01	5.96404e+00	9.65892e+00	1.29513e+01	1.36035e+01	8.01726e+00	8.87979e+00	1.15363e+01	1.39525e+01	6.38517e+00	9.65102e+00	1.31734e+01	1.36904e+01	8.37300e+00	9.12276e+00
1.29317e+03	2.31828e+02	1.11553e+01	1.38309e+01	5.91252e+00	9.71993e+00	1.29123e+01	1.35887e+01	7.97607e+00	9.01389e+00	1.15255e+01	1.39587e+01	6.37533e+00	9.73315e+00	1.31667e+01	1.37076e+01	8.37565e+00	9.26495e+00
1.29233e+03	2.31978e+02	1.11099e+01	1.37903e+01	5.86098e+00	9.78043e+00	1.28715e+01	1.35587e+01	7.93471e+00	9.15057e+00	1.15142e+01	1.39562e+01	6.36553e+00	9.81491e+00	1.31578e+01	1.37102e+01	8.37822e+00	9.40859e+00
1.29150e+03	2.32128e+02	1.10641e+01	1.37458e+01	5.80914e+00	9.83705e+00	1.28294e+01	1.35200e+01	7.89220e+00	9.28004e+00	1.15026e+01	1.39485e+01	6.35562e+00	9.89472e+00	1.31474e+01	1.37043e+01	8.38028e+00	9.55163e+00
1.29066e+03	2.32278e+02	1.10182e+01	1.37019e+01	5.75516e+00	9.82231e+00	1.27874e+01	1.34821e+01	7.83996e+00	9.26945e+00	1.14909e+01	1.39418e+01	6.34281e+00	9.89664e+00	1.31373e+01	1.36999e+01	8.36918e+00	9.56648e+00
1.28983e+03	2.32428e+02	1.09720e+01	1.36576e+01	5.70083e+00	9.80699e+00	1.27449e+01	1.34439e+01	7.78719e+00	9.25816e+00	1.14788e+01	1.39349e+01	6.32959e+00	9.89796e+00	1.31266e+01	1.36953e+01	8.35749e+00	9.58065e+00
1.28900e+03	2.32578e+02	1.09293e+01	1.36721e+01	5.64868e+00	9.88895e+00	1.27200e+01	1.35474e+01	7.74625e+00	9.44329e+00	1.14718e+01	1.40107e+01	6.31958e+00	1.00070e+01	1.31386e+01	1.38293e+01	8.36257e+00	9.77736e+00
1.28817e+03	2.32728e+02	1.08862e+01	1.36876e+01	5.59520e+00	9.93713e+00	1.26947e+01	1.36583e+01	7.70021e+00	9.56472e+00	1.14644e+01	1.40878e+01	6.30784e+00	1.00792e+01	1.31503e+01	1.39680e+01	8.36089e+00	9.91516e+00
1.28734e+03	2.32878e+02	1.08421e+01	1.36944e+01	5.54146e+00	9.98883e+00	1.26662e+01	1.37522e+01	7.65411e+00	9.69928e+00	1.14557e+01	1.41532e+01	6.29575e+00	1.01549e+01	1.31581e+01	1.40890e+01	8.35904e+00	1.00617e+01
1.28651e+03	2.33028e+02	1.07971e+01	1.36915e+01	5.48732e+00	1.00365e+01	1.26346e+01	1.38250e+01	7.60699e+00	9.83027e+00	1.14460e+01	1.42058e+01	6.28316e+00	1.02260e+01	1.31619e+01	1.41895e+01	8.35586e+00	1.02033e+01
1.28568e+03	2.33178e+02	1.07514e+01	1.36825e+01	5.43299e+00	1.00870e+01	1.26007e+01	1.38847e+01	7.55985e+00	9.97326e+00	1.14354e+01	1.42500e+01	6.27031e+00	1.02999e+01	1.31631e+01	1.42766e+01	8.35250e+00	1.03524e+01
1.28486e+03	2.33328e+02	1.07052e+01	1.36689e+01	5.37762e+00	1.01045e+01	1.25652e+01	1.39343e+01	7.50833e+00	1.00448e+01	1.14242e+01	1.42879e+01	6.25611e+00	1.03381e+01	1.31622e+01	1.43536e+01	8.34342e+00	1.04392e+01
1.28403e+03	2.33478e+02	1.06583e+01	1.36477e+01	5.32148e+00	1.00973e+01	1.25273e+01	1.39658e+01	7.45354e+00	1.00592e+01	1.14122e+01	1.43158e+01	6.24093e+00	1.03499e+01	1.31586e+01	1.44137e+01	8.33021e+00	1.04784e+01
1.28321e+03	2.33628e+02	1.06112e+01	1.36255e+01	5.26516e+00	1.00910e+01	1.24888e+01	1.39958e+01	7.39864e+00	1.00768e+01	1.14000e+01	1.43421e+01	6.22553e+00	1.03624e+01	1.31542e+01	1.44715e+01	8.31679e+00	1.05194e+01
1.28238e+03	2.33778e+02	1.05634e+01	1.35973e+01	5.20903e+00	1.00968e+01	1.24484e+01	1.40109e+01	7.34520e+00	1.01263e+01	1.13870e+01	1.43604e+01	6.21035e+00	1.03874e+01	1.31476e+01	1.45156e+01	8.30509e+00	1.05843e+01
1.28156e+03	2.33928e+02	1.05154e+01	1.35663e+01	5.15343e+00	1.01301e+01	1.24071e+01	1.40193e+01	7.29488e+00	1.02461e+01	1.13737e+01	1.43750e+01	6.19582e+00	1.04413e+01	1.31398e+01	1.45533e+01	8.29716e+00	1.07049e+01
1.28074e+03	2.34078e+02	1.04672e+01	1.35353e+01	5.09636e+00	1.01071e+01	1.23657e+01	1.40286e+01	7.23762e+00	1.02262e+01	1.13602e+01	1.43894e+01	6.17942e+00	1.04356e+01	1.31319e+01	1.45909e+01	8.28059e+00	1.07134e+01
1.27992e+03	2.34228e+02	1.04187e+01	1.35000e+01	5.03912e+00	1.00790e+01	1.23229e+01	1.40263e+01	7.17976e+00	1.01939e+01	1.13464e+01	1.43981e+01	6.16276e+00	1.04243e+01	1.31224e+01	1.46183e+01	8.26314e+00	1.07112e+01
1.27910e+03	2.34378e+02	1.03699e+01	1.34630e+01	4.98256e+00	1.00808e+01	1.22796e+01	1.40199e+01	7.12552e+00	1.02397e+01	1.13322e+01	1.44044e+01	6.14688e+00	1.04442e+01	1.31122e+01	1.46416e+01	8.24997e+00	1.07693e+01
1.27828e+03	2.34528e+02	1.03212e+01	1.34285e+01	4.92584e+00	1.00782e+01	1.22369e+01	1.40207e+01	7.07072e+00	1.02751e+01	1.13182e+01	1.44133e+01	6.13073e+00	1.04592e+01	1.31025e+01	1.46698e+01	8.23594e+00	1.08183e+01
1.27747e+03	2.34678e+02	1.02721e+01	1.33870e+01	4.86854e+00	1.00529e+01	1.21923e+01	1.40019e+01	7.01320e+00	1.02513e+01	1.13035e+01	1.44135e+01	6.11381e+00	1.04504e+01	1.30906e+01	1.46821e+01	8.21852e+00	1.08215e+01
1.27665e+03	2.34828e+02	1.02231e+01	1.33506e+01	4.81117e+00	1.00273e+01	1.21489e+01	1.39981e+01	6.95560e+00	1.02271e+01	1.12891e+01	1.44194e+01	6.09680e+00	1.04412e+01	1.30800e+01	1.47052e+01	8.20096e+00	1.08242e+01
1.27583e+03	2.34978e+02	1.01738e+01	1.33105e+01	4.75361e+00	1.00006e+01	1.21043e+01	1.39848e+01	6.89771e+00	1.02008e+01	1.12743e+01	1.44211e+01	6.07960e+00	1.04307e+01	1.30683e+01	1.47208e+01	8.18307e+00	1.08243e+01
1.27502e+03	2.35128e+02	1.01241e+01	1.32679e+01	4.69610e+00	9.98382e+00	1.20588e+01	1.39652e+01	6.84082e+00	1.02024e+01	1.12592e+01	1.44201e+01	6.06254e+00	1.04304e+01	1.30557e+01	1.47314e+01	8.16646e+00	1.08448e+01
1.27421e+03	2.35278e+02	1.00740e+01	1.32213e+01	4.63818e+00	9.95541e+00	1.20122e+01	1.39346e+01	6.78236e+00	1.01722e+01	1.12437e+01	1.44147e+01	6.04501e+00	1.04181e+01	1.30419e+01	1.47337e+01	8.14802e+00	1.08421e+01
1.27340e+03	2.35428e+02	1.00242e+01	1.31771e+01	4.58047e+00	9.92737e+00	1.19664e+01	1.39095e+01	6.72430e+00	1.01425e+01	1.12284e+01	1.44111e+01	6.02755e+00	1.04061e+01	1.30287e+01	1.47394e+01	8.12976e+00	1.08395e+01
1.27259e+03	2.35578e+02	9.97464e+00	1.31324e+01	4.52402e+00	9.93528e+00	1.19208e+01	1.38817e+01	6.67127e+00	1.02135e+01	1.12132e+01	1.44062e+01	6.01130e+00	1.04303e+01	1.30154e+01	1.47423e+01	8.11674e+00	1.09082e+01
1.27178e+03	2.35728e+02	9.92566e+00	1.30906e+01	4.46720e+00	9.91114e+00	1.18763e+01	1.38599e+01	6.61498e+00	1.01937e+01	1.11984e+01	1.44033e+01	5.99429e+00	1.04214e+01	1.30028e+01	1.47485e+01	8.09946e+00	1.09107e+01
1.27097e+03	2.35878e+02	9.87714e+00	1.30515e+01	4.41076e+00	9.88780e+00	1.18328e+01	1.38445e+01	6.55938e+00	1.01753e+01	1.11838e+01	1.44026e+01	5.97745e+00	1.04130e+01	1.29910e+01	1.47585e+01	8.08251e+00	1.09136e+01
1.27016e+03	2.36028e+02	9.82866e+00	1.30084e+01	4.35452e+00	9.86124e+00	1.17886e+01	1.38155e+01	6.50387e+00	1.01467e+01	1.11691e+01	1.43968e+01	5.96065e+00	1.04012e+01	1.29781e+01	1.47584e+01	8.06532e+00	1.09093e+01
1.26935e+03	2.36178e+02	9.78045e+00	1.29686e+01	4.29840e+00	9.83519e+00	1.17453e+01	1.37947e+01	6.44862e+00	1.01190e+01	1.11546e+01	1.43938e+01	5.94383e+00	1.03897e+01	1.29660e+01	1.47635e+01	8.04816e+00	1.09052e+01
1.26855e+03	2.36328e+02	9.73238e+00	1.29286e+01	4.24257e+00	9.81347e+00	1.17022e+01	1.37729e+01	6.39425e+00	1.01030e+01	1.11401e+01	1.43905e+01	5.92723e+00	1.03825e+01	1.29539e+01	1.47677e+01	8.03180e+00	1.09092e+01
1.26774e+03	2.36478e+02	9.68444e+00	1.28891e+01	4.18688e+00	9.79207e+00	1.16593e+01	1.37516e+01	6.34014e+00	1.00875e+01	1.11258e+01	1.43874e+01	5.91073e+00	1.03755e+01	1.29420e+01	1.47720e+01	8.01564e+00	1.09134e+01
1.26694e+03	2.36628e+02	9.63641e+00	1.28465e+01	4.13144e+00	9.77640e+00	1.16157e+01	1.37201e+01	6.28696e+00	1.00894e+01	1.11114e+01	1.43809e+01	5.89446e+00	1.03739e+01	1.29294e+01	1.47696e+01	8.00030e+00	1.09282e+01
1.26614e+03	2.36778e+02	9.58857e+00	1.28072e+01	4.07603e+00	9.76075e+00	1.15730e+01	1.36987e+01	6.23389e+00	1.00912e+01	1.10972e+01	1.43782e+01	5.87820e+00	1.03723e+01	1.29177e+01	1.47744e+01	7.98504e+00	1.09428e+01
1.26533e+03	2.36928e+02	9.54123e+00	1.27761e+01	4.02039e+00	9.73349e+00	1.15325e+01	1.37020e+01	6.17945e+00	1.00562e+01	1.10835e+01	1.43834e+01	5.86175e+00	1.03601e+01	1.29082e+01	1.47944e+01	7.96854e+00	1.09361e+01
1.26453e+03	2.37078e+02	9.49358e+00	1.27341e+01	3.96507e+00	9.70685e+00	1.14896e+01	1.36711e+01	6.12560e+00	1.00222e+01	1.10695e+01	1.43786e+01	5.84561e+00	1.03485e+01	1.28962e+01	1.47947e+01	7.95261e+00	1.09301e+01
1.26373e+03	2.37228e+02	9.44619e+00	1.26926e+01	3.91036e+00	9.69397e+00	1.14472e+01	1.36409e+01	6.07395e+00	1.00304e+01	1.10561e+01	1.43744e+01	5.83021e+00	1.03501e+01	1.28855e+01	1.47956e+01	7.93902e+00	1.09505e+01
1.26294e+03	2.37378e+02	9.39929e+00	1.26558e+01	3.85576e+00	9.67437e+00	1.14063e+01	1.36242e+01	6.02190e+00	1.00160e+01	1.10432e+01	1.43760e+01	5.81506e+00	1.03459e+01	1.28763e+01	1.48076e+01	7.92530e+00	1.09586e+01
1.26214e+03	2.37528e+02	9.35284e+00	1.26244e+01	3.80122e+00	9.65337e+00	1.13670e+01	1.36243e+01	5.96968e+00	9.99232e+00	1.10309e+01	1.43843e+01	5.80022e+00	1.03432e+01	1.28691e+01	1.48326e+01	7.91221e+00	1.09701e+01
1.26134e+03	2.37678e+02	9.30642e+00	1.25923e+01	3.74676e+00	9.63257e+00	1.13278e+01	1.36222e+01	5.91766e+00	9.96900e+00	1.10184e+01	1.43858e+01	5.78554e+00	1.03406e+01	1.28604e+01	1.48441e+01	7.89943e+00	1.09818e+01
1.26055e+03	2.37828e+02	9.26002e+00	1.25601e+01	3.69269e+00	9.63185e+00	1.12886e+01	1.36200e+01	5.86760e+00	9.99602e+00	1.10075e+01	1.44176e+01	5.77171e+00	1.03655e+01	1.28587e+01	1.49151e+01	7.89043e+00	1.10517e+01

